A deep learning approach to solve forward differential problems on graphs

We propose a novel deep learning (DL) approach to solve one-dimensional non-linear elliptic, parabolic, and hyperbolic problems on graphs. A system of physics-informed neural network (PINN) models is used to solve the differential equations, by assigning each PINN model to a specific edge of the graph. Kirkhoff-Neumann (KN) nodal conditions are imposed in a weak form by adding a penalization term to the training loss function. Through the penalization term that imposes the KN conditions, PINN models associated with edges that share a node coordinate with each other to ensure continuity of the solution and of its directional derivatives computed along the respective edges. Using individual PINN models for each edge of the graph allows our approach to fulfill necessary requirements for parallelization by enabling different PINN models to be trained on distributed compute resources. Numerical results show that the system of PINN models accurately approximate the solutions of the differential problems across the entire graph for a broad set of graph topologies.

==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge10_relu_25.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.4097e-01    5.4097e-01     1.9378e-06     1.0019e+00      
001000    1.9626e-01    1.9513e-01     2.9662e-05     3.8086e+01      
002000    1.8617e-01    1.8392e-01     3.1300e-05     7.1856e+01      
003000    1.7914e-01    1.7578e-01     3.1455e-05     1.0676e+02      
004000    1.8004e-01    1.7562e-01     3.1518e-05     1.4032e+02      
005000    1.7614e-01    1.7354e-01     1.6038e-05     1.6259e+02      
006000    1.8275e-01    1.7959e-01     1.7520e-05     1.8036e+02      
007000    1.8447e-01    1.8294e-01     8.0109e-06     1.9101e+02      
008000    1.7617e-01    1.7568e-01     2.4988e-06     1.9479e+02      
009000    1.6920e-01    1.6904e-01     7.8692e-07     1.9701e+02      
010000    1.6123e-01    1.6119e-01     2.1185e-07     1.9752e+02      
011000    1.5917e-01    1.5915e-01     1.1658e-07     1.9776e+02      
012000    1.6719e-01    1.6716e-01     1.8334e-07     1.9797e+02      
013000    1.5449e-01    1.5446e-01     1.6373e-07     1.9817e+02      
014000    1.6248e-01    1.6243e-01     2.2441e-07     1.9836e+02      
015000    1.4222e-01    1.4212e-01     4.6894e-07     1.9874e+02      
016000    1.3618e-01    1.3604e-01     6.6417e-07     1.9923e+02      
017000    1.4483e-01    1.4475e-01     3.6116e-07     1.9968e+02      
018000    1.3994e-01    1.3985e-01     4.1421e-07     2.0008e+02      
019000    1.3911e-01    1.3900e-01     5.5996e-07     2.0053e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 200
err= 4.714806
time used =  1173.5965158939362


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge10_relu_50.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.2539e-01    1.2539e-01     1.1304e-06     1.0011e+00      
001000    6.7083e-02    6.5652e-02     3.4438e-05     4.1587e+01      
002000    6.4570e-02    6.2139e-02     3.1241e-05     7.7852e+01      
003000    6.0579e-02    5.7782e-02     2.5162e-05     1.1118e+02      
004000    6.2870e-02    6.0021e-02     2.1027e-05     1.3549e+02      
005000    5.9963e-02    5.9055e-02     6.1040e-06     1.4869e+02      
006000    6.1425e-02    6.0411e-02     6.4620e-06     1.5699e+02      
007000    5.8137e-02    5.7926e-02     1.3188e-06     1.5999e+02      
008000    5.9234e-02    5.9218e-02     1.0193e-07     1.6044e+02      
009000    5.2839e-02    5.2830e-02     5.6132e-08     1.6057e+02      
010000    5.1597e-02    5.1591e-02     4.0634e-08     1.6067e+02      
011000    5.1567e-02    5.1558e-02     5.6631e-08     1.6079e+02      
012000    5.4929e-02    5.4919e-02     5.7126e-08     1.6085e+02      
013000    5.2772e-02    5.2768e-02     2.4590e-08     1.6103e+02      
014000    5.6100e-02    5.6095e-02     3.1465e-08     1.6106e+02      
015000    5.0181e-02    5.0163e-02     1.1208e-07     1.6112e+02      
016000    5.1413e-02    5.1394e-02     1.2040e-07     1.6117e+02      
017000    5.4139e-02    5.3906e-02     1.4315e-06     1.6267e+02      
018000    4.8424e-02    4.8331e-02     5.6292e-07     1.6376e+02      
019000    5.2241e-02    5.2205e-02     2.2312e-07     1.6413e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 164
err= 4.443598
time used =  1054.430816411972


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge10_sigmoid_25.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.7125e-01    4.7125e-01     2.4895e-09     1.0000e+00      
001000    2.0584e-01    2.0236e-01     7.2555e-05     4.8037e+01      
002000    2.0766e-01    2.0010e-01     6.5663e-05     1.1513e+02      
003000    2.0084e-01    1.9059e-01     5.7354e-05     1.7878e+02      
004000    2.0270e-01    1.9409e-01     3.8355e-05     2.2470e+02      
005000    1.9984e-01    1.9369e-01     2.4231e-05     2.5379e+02      
006000    2.0205e-01    1.9473e-01     2.6264e-05     2.7878e+02      
007000    1.9996e-01    1.9601e-01     1.3312e-05     2.9686e+02      
008000    1.8497e-01    1.8282e-01     7.0106e-06     3.0573e+02      
009000    1.7707e-01    1.7568e-01     4.4505e-06     3.1198e+02      
010000    1.6619e-01    1.6527e-01     2.9049e-06     3.1545e+02      
011000    1.5853e-01    1.5816e-01     1.1788e-06     3.1733e+02      
012000    1.6038e-01    1.6018e-01     6.2378e-07     3.1873e+02      
013000    1.4848e-01    1.4843e-01     1.7385e-07     3.1922e+02      
014000    1.4839e-01    1.4838e-01     3.5158e-08     3.1929e+02      
015000    1.3109e-01    1.3107e-01     4.5872e-08     3.1934e+02      
016000    1.2977e-01    1.2976e-01     3.8046e-08     3.1939e+02      
017000    1.2726e-01    1.2724e-01     6.1959e-08     3.1945e+02      
018000    1.1779e-01    1.1777e-01     4.1352e-08     3.1951e+02      
019000    1.1765e-01    1.1764e-01     5.3414e-08     3.1956e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 319
err= 3.833744
time used =  1176.5703978538513


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge10_sigmoid_50.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.2727e-01    1.2727e-01     1.9419e-08     1.0000e+00      
001000    7.6908e-02    7.0953e-02     8.0584e-05     7.3979e+01      
002000    7.5521e-02    6.9430e-02     4.3662e-05     1.3955e+02      
003000    7.3042e-02    6.7387e-02     3.1746e-05     1.7817e+02      
004000    7.2244e-02    6.8990e-02     1.5946e-05     2.0410e+02      
005000    6.7828e-02    6.7333e-02     2.3532e-06     2.1029e+02      
006000    6.2768e-02    6.2535e-02     1.0837e-06     2.1480e+02      
007000    5.9662e-02    5.9640e-02     1.0218e-07     2.1504e+02      
008000    5.8046e-02    5.8044e-02     1.1719e-08     2.1507e+02      
009000    4.6723e-02    4.6721e-02     8.7622e-09     2.1508e+02      
010000    4.1952e-02    4.1949e-02     1.6596e-08     2.1510e+02      
011000    3.9433e-02    3.9431e-02     5.4489e-09     2.1511e+02      
012000    3.9101e-02    3.9101e-02     1.6837e-09     2.1512e+02      
013000    3.3053e-02    3.3052e-02     4.2914e-09     2.1512e+02      
014000    3.7522e-02    3.7521e-02     5.9568e-09     2.1513e+02      
015000    3.1066e-02    3.1064e-02     1.1900e-08     2.1513e+02      
016000    2.7550e-02    2.7548e-02     1.1209e-08     2.1515e+02      
017000    2.4699e-02    2.4698e-02     1.6283e-09     2.1515e+02      
018000    2.2925e-02    2.2925e-02     1.1835e-09     2.1515e+02      
019000    2.3852e-02    2.3850e-02     5.9537e-09     2.1516e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 215
err= 2.4926586
time used =  1025.484939813614


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge10_sin2_25.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.8765e-01    4.8765e-01     3.1694e-10     1.0000e+00      
001000    1.9211e-01    1.9097e-01     3.8909e-05     2.9394e+01      
002000    1.0128e-01    1.0032e-01     1.8135e-05     5.2948e+01      
003000    2.0741e-02    2.0644e-02     1.6098e-06     6.0487e+01      
004000    3.4599e-03    3.4486e-03     1.8602e-07     6.0898e+01      
005000    1.1161e-03    1.1117e-03     7.3382e-08     6.1038e+01      
006000    3.0228e-04    3.0063e-04     2.7120e-08     6.1084e+01      
007000    8.2542e-05    8.1503e-05     1.7000e-08     6.1109e+01      
008000    3.4376e-05    3.3763e-05     1.0034e-08     6.1120e+01      
009000    2.5406e-05    2.5038e-05     6.0304e-09     6.1128e+01      
010000    1.4786e-05    1.4358e-05     7.0105e-09     6.1134e+01      
011000    1.0398e-05    1.0226e-05     2.8194e-09     6.1138e+01      
012000    8.4690e-06    8.3022e-06     2.7272e-09     6.1141e+01      
013000    7.9201e-06    7.7679e-06     2.4886e-09     6.1144e+01      
014000    1.4632e-05    1.4469e-05     2.6642e-09     6.1146e+01      
015000    5.1767e-06    5.0872e-06     1.4648e-09     6.1148e+01      
016000    4.3313e-06    4.2431e-06     1.4434e-09     6.1149e+01      
017000    3.9286e-06    3.8494e-06     1.2947e-09     6.1151e+01      
018000    3.6357e-06    3.5874e-06     7.9067e-10     6.1152e+01      
019000    3.3305e-06    3.2775e-06     8.6646e-10     6.1153e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 61
err= 0.07215724
time used =  1285.243533372879


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge10_sin2_50.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.2776e-01    1.2776e-01     1.0607e-08     1.0000e+00      
001000    2.3807e-02    2.3445e-02     9.9387e-06     3.6457e+01      
002000    2.2597e-04    2.2507e-04     2.3740e-08     3.7754e+01      
003000    2.4407e-05    2.4339e-05     1.8089e-09     3.7764e+01      
004000    7.7128e-06    7.6677e-06     1.1945e-09     3.7765e+01      
005000    3.7481e-06    3.7168e-06     8.2871e-10     3.7766e+01      
006000    2.4312e-06    2.4054e-06     6.8368e-10     3.7768e+01      
007000    1.8883e-06    1.8667e-06     5.7002e-10     3.7768e+01      
008000    1.6058e-06    1.5853e-06     5.4238e-10     3.7770e+01      
009000    1.2912e-06    1.2723e-06     5.0194e-10     3.7770e+01      
010000    1.0141e-06    9.9707e-07     4.5181e-10     3.7771e+01      
011000    1.3575e-06    1.3425e-06     3.9622e-10     3.7771e+01      
012000    8.2077e-07    8.0879e-07     3.1727e-10     3.7772e+01      
013000    8.2866e-07    8.1773e-07     2.8947e-10     3.7772e+01      
014000    8.5591e-07    8.4664e-07     2.4532e-10     3.7773e+01      
015000    6.3370e-07    6.2672e-07     1.8477e-10     3.7773e+01      
016000    1.1904e-05    1.1888e-05     4.2495e-10     3.7773e+01      
017000    5.7995e-07    5.7435e-07     1.4818e-10     3.7774e+01      
018000    5.2118e-07    5.1528e-07     1.5619e-10     3.7774e+01      
019000    5.8846e-07    5.8235e-07     1.6163e-10     3.7774e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 37
err= 0.047373544
time used =  1154.4322752952576


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge10_sin2x_25.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.8192e-01    4.8192e-01     5.7035e-07     1.0006e+00      
001000    1.9573e-01    1.9289e-01     5.2585e-05     5.3915e+01      
002000    1.9101e-01    1.8869e-01     2.4924e-05     9.2873e+01      
003000    1.6057e-01    1.5832e-01     1.9030e-05     1.1827e+02      
004000    7.7742e-02    7.6948e-02     6.1818e-06     1.2847e+02      
005000    2.9821e-02    2.9641e-02     1.3832e-06     1.3069e+02      
006000    1.5528e-02    1.5467e-02     4.5866e-07     1.3169e+02      
007000    8.5410e-03    8.5060e-03     2.6517e-07     1.3196e+02      
008000    5.0486e-03    5.0108e-03     2.8550e-07     1.3223e+02      
009000    2.6053e-03    2.5772e-03     2.1212e-07     1.3247e+02      
010000    1.5425e-03    1.5215e-03     1.5841e-07     1.3268e+02      
011000    1.0233e-03    1.0124e-03     8.2030e-08     1.3279e+02      
012000    6.5393e-04    6.4640e-04     5.6685e-08     1.3287e+02      
013000    5.2245e-04    5.1520e-04     5.4540e-08     1.3295e+02      
014000    3.9347e-04    3.8667e-04     5.1086e-08     1.3301e+02      
015000    2.7324e-04    2.6806e-04     3.8914e-08     1.3306e+02      
016000    2.1069e-04    2.0642e-04     3.2068e-08     1.3312e+02      
017000    1.6040e-04    1.5657e-04     2.8718e-08     1.3315e+02      
018000    1.4083e-04    1.3730e-04     2.6484e-08     1.3319e+02      
019000    1.1199e-04    1.0904e-04     2.2142e-08     1.3322e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 133
err= 0.2634529
time used =  1317.0098586082458


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge10_sin2x_50.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.3526e-01    1.3526e-01     3.7806e-06     1.0038e+00      
001000    7.0383e-02    6.8546e-02     3.6538e-05     5.0331e+01      
002000    3.8820e-02    3.8114e-02     9.2853e-06     7.5983e+01      
003000    2.1030e-02    2.0855e-02     2.1524e-06     8.1243e+01      
004000    1.5563e-02    1.5506e-02     7.0001e-07     8.2509e+01      
005000    1.1057e-02    1.1006e-02     6.1588e-07     8.3418e+01      
006000    9.1427e-03    9.1097e-03     3.9310e-07     8.4016e+01      
007000    6.3528e-03    6.3236e-03     3.4569e-07     8.4307e+01      
008000    4.4658e-03    4.4492e-03     1.9628e-07     8.4492e+01      
009000    1.9632e-03    1.9488e-03     1.7003e-07     8.4602e+01      
010000    1.7682e-03    1.7610e-03     8.5180e-08     8.5360e+01      
011000    1.2824e-03    1.2778e-03     5.3614e-08     8.5417e+01      
012000    1.2636e-03    1.2553e-03     9.6781e-08     8.5880e+01      
013000    8.2456e-04    8.1761e-04     8.0823e-08     8.5973e+01      
014000    6.6087e-04    6.5434e-04     7.5427e-08     8.6578e+01      
015000    5.0393e-04    4.9783e-04     7.0443e-08     8.6668e+01      
016000    3.6707e-04    3.6276e-04     4.9554e-08     8.6951e+01      
017000    3.7235e-04    3.6769e-04     5.3638e-08     8.6998e+01      
018000    2.2761e-04    2.2481e-04     3.2211e-08     8.7053e+01      
019000    1.8495e-04    1.8337e-04     1.8155e-08     8.7104e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 87
err= 0.49311557
time used =  1237.054862499237


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge1_relu_25.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.3302e-01    4.3302e-01     1.0038e-09     1.0000e+00      
001000    1.4354e-03    1.3548e-03     2.9826e-06     2.7027e+01      
002000    8.8589e-04    8.3781e-04     1.6514e-06     2.9115e+01      
003000    8.3818e-04    7.8646e-04     1.6918e-06     3.0572e+01      
004000    1.1184e-03    1.0791e-03     1.2354e-06     3.1775e+01      
005000    7.9512e-04    7.4755e-04     1.4250e-06     3.3382e+01      
006000    3.8295e-04    3.7082e-04     3.5455e-07     3.4197e+01      
007000    1.1364e-04    1.1216e-04     4.3055e-08     3.4308e+01      
008000    6.2665e-05    6.1732e-05     2.7173e-08     3.4343e+01      
009000    4.5638e-05    4.4808e-05     2.4154e-08     3.4372e+01      
010000    4.1732e-05    4.0994e-05     2.1462e-08     3.4394e+01      
011000    4.1293e-05    4.0598e-05     2.0187e-08     3.4414e+01      
012000    3.2264e-05    3.1662e-05     1.7463e-08     3.4433e+01      
013000    3.1656e-05    3.1167e-05     1.4189e-08     3.4450e+01      
014000    3.6660e-05    3.6137e-05     1.5161e-08     3.4464e+01      
015000    3.1263e-05    3.0875e-05     1.1251e-08     3.4478e+01      
016000    2.6771e-05    2.6239e-05     1.5416e-08     3.4492e+01      
017000    2.0949e-05    2.0522e-05     1.2372e-08     3.4504e+01      
018000    2.6594e-05    2.6146e-05     1.2976e-08     3.4518e+01      
019000    2.3358e-05    2.2944e-05     1.1998e-08     3.4531e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 34
err= 0.12220297
time used =  1188.355805158615


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge1_relu_50.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.1043e-01    1.1043e-01     2.0216e-09     1.0000e+00      
001000    1.7290e-04    1.1484e-04     3.6095e-06     1.6090e+01      
002000    7.5154e-05    4.1427e-05     1.7989e-06     1.8751e+01      
003000    4.3202e-05    2.8173e-05     7.5649e-07     1.9867e+01      
004000    2.8595e-05    2.3119e-05     2.6997e-07     2.0283e+01      
005000    2.1036e-05    1.6442e-05     2.2340e-07     2.0562e+01      
006000    1.6386e-05    1.3307e-05     1.4850e-07     2.0730e+01      
007000    1.7038e-05    1.4808e-05     1.0695e-07     2.0848e+01      
008000    1.3243e-05    1.1683e-05     7.4552e-08     2.0928e+01      
009000    1.0934e-05    1.0004e-05     4.4338e-08     2.0984e+01      
010000    1.0222e-05    9.1946e-06     4.8849e-08     2.1036e+01      
011000    1.0691e-05    1.0010e-05     3.2337e-08     2.1076e+01      
012000    1.1563e-05    1.1111e-05     2.1427e-08     2.1106e+01      
013000    8.5831e-06    8.0308e-06     2.6132e-08     2.1134e+01      
014000    9.0976e-06    8.6140e-06     2.2858e-08     2.1158e+01      
015000    6.6287e-06    6.2304e-06     1.8804e-08     2.1184e+01      
016000    6.6153e-06    6.1259e-06     2.3082e-08     2.1205e+01      
017000    6.5810e-06    6.1681e-06     1.9453e-08     2.1225e+01      
018000    6.4754e-06    6.0566e-06     1.9716e-08     2.1243e+01      
019000    6.2693e-06    5.8692e-06     1.8815e-08     2.1262e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 21
err= 0.19027486
time used =  1049.7466263771057


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge1_sigmoid_25.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.6905e-01    4.6905e-01     3.3956e-07     1.0003e+00      
001000    2.0253e-01    1.9914e-01     7.7820e-05     4.3641e+01      
002000    2.0144e-01    1.9537e-01     5.9153e-05     1.0262e+02      
003000    2.1965e-01    2.0796e-01     6.9322e-05     1.6868e+02      
004000    2.2838e-01    2.0884e-01     8.0850e-05     2.4173e+02      
005000    1.5017e-01    1.3616e-01     4.8068e-05     2.9146e+02      
006000    9.5253e-02    8.5660e-02     2.9072e-05     3.3001e+02      
007000    6.9547e-02    6.0303e-02     2.5610e-05     3.6096e+02      
008000    2.7496e-02    2.1825e-02     1.4729e-05     3.8501e+02      
009000    7.6509e-03    6.1605e-03     3.8000e-06     3.9220e+02      
010000    2.4764e-03    1.8370e-03     1.6169e-06     3.9544e+02      
011000    7.4903e-04    5.3187e-04     5.4761e-07     3.9657e+02      
012000    1.8753e-04    1.5291e-04     8.7233e-08     3.9684e+02      
013000    5.9883e-05    4.7598e-05     3.0953e-08     3.9690e+02      
014000    2.7751e-05    2.4456e-05     8.2994e-09     3.9692e+02      
015000    1.5010e-05    1.4400e-05     1.5373e-09     3.9692e+02      
016000    8.8249e-06    8.3433e-06     1.2134e-09     3.9692e+02      
017000    6.7194e-06    6.3213e-06     1.0031e-09     3.9692e+02      
018000    4.7034e-06    4.3243e-06     9.5522e-10     3.9693e+02      
019000    3.2381e-06    2.9934e-06     6.1655e-10     3.9693e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 396
err= 0.03795735
time used =  1111.6189229488373


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge1_sigmoid_50.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.1066e-01    1.1066e-01     7.0907e-09     1.0000e+00      
001000    7.8241e-02    7.1750e-02     8.3832e-05     7.7510e+01      
002000    7.3542e-02    6.4306e-02     6.4441e-05     1.4338e+02      
003000    5.6132e-04    5.3685e-04     1.5477e-07     1.5813e+02      
004000    4.8533e-05    4.4589e-05     2.4936e-08     1.5817e+02      
005000    1.2892e-05    9.4430e-06     2.1799e-08     1.5820e+02      
006000    5.5519e-06    4.1803e-06     8.6693e-09     1.5821e+02      
007000    2.9595e-06    2.5685e-06     2.4708e-09     1.5822e+02      
008000    1.8063e-06    1.5549e-06     1.5887e-09     1.5822e+02      
009000    1.5724e-06    1.2985e-06     1.7311e-09     1.5822e+02      
010000    1.3215e-06    1.0807e-06     1.5220e-09     1.5822e+02      
011000    1.2931e-06    1.0584e-06     1.4834e-09     1.5822e+02      
012000    1.2100e-06    9.3520e-07     1.7370e-09     1.5823e+02      
013000    1.0664e-06    7.9678e-07     1.7040e-09     1.5823e+02      
014000    9.8703e-07    7.6645e-07     1.3941e-09     1.5823e+02      
015000    1.4199e-06    1.2102e-06     1.3254e-09     1.5823e+02      
016000    9.3082e-07    6.7136e-07     1.6397e-09     1.5823e+02      
017000    9.8064e-07    7.4496e-07     1.4894e-09     1.5823e+02      
018000    7.6069e-07    5.4847e-07     1.3412e-09     1.5823e+02      
019000    7.3931e-07    5.7163e-07     1.0597e-09     1.5824e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 158
err= 0.05678075
time used =  1035.0560276508331


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge1_sin2_25.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.3225e-01    4.3225e-01     3.0603e-10     1.0000e+00      
001000    1.3699e-03    1.3633e-03     1.1882e-06     5.5648e+00      
002000    1.8088e-04    1.6835e-04     1.7287e-06     7.2493e+00      
003000    4.5558e-05    3.4488e-05     1.2402e-06     8.9271e+00      
004000    2.3809e-05    2.0674e-05     3.2506e-07     9.6444e+00      
005000    8.1519e-06    7.2298e-06     9.3898e-08     9.8195e+00      
006000    3.1710e-06    2.7416e-06     4.3424e-08     9.8885e+00      
007000    2.1017e-06    1.9065e-06     1.9678e-08     9.9180e+00      
008000    1.2319e-06    1.1060e-06     1.2669e-08     9.9341e+00      
009000    9.9375e-07    9.0696e-07     8.7268e-09     9.9450e+00      
010000    9.0034e-07    8.2375e-07     7.6954e-09     9.9537e+00      
011000    9.0749e-07    8.4939e-07     5.8326e-09     9.9602e+00      
012000    8.2774e-07    7.7355e-07     5.4370e-09     9.9663e+00      
013000    6.9456e-07    6.4737e-07     4.7330e-09     9.9713e+00      
014000    6.3306e-07    5.8434e-07     4.8845e-09     9.9760e+00      
015000    6.8387e-07    6.3742e-07     4.6540e-09     9.9808e+00      
016000    6.0879e-07    5.6415e-07     4.4714e-09     9.9852e+00      
017000    7.1219e-07    6.7394e-07     3.8287e-09     9.9890e+00      
018000    4.3168e-07    3.9247e-07     3.9246e-09     9.9930e+00      
019000    4.8677e-07    4.5157e-07     3.5216e-09     9.9969e+00      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 10
err= 0.026104363
time used =  1323.628131866455


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge1_sin2_50.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.1045e-01    1.1045e-01     3.7019e-11     1.0000e+00      
001000    6.0707e-05    5.3298e-05     1.1258e-06     6.5821e+00      
002000    5.3114e-06    4.9629e-06     4.9943e-08     6.9783e+00      
003000    1.7099e-06    1.6059e-06     1.4833e-08     7.0096e+00      
004000    6.8873e-07    6.6081e-07     3.9793e-09     7.0175e+00      
005000    7.5020e-07    7.3755e-07     1.8017e-09     7.0198e+00      
006000    1.8453e-07    1.7685e-07     1.0938e-09     7.0211e+00      
007000    1.7778e-07    1.7284e-07     7.0368e-10     7.0219e+00      
008000    1.5116e-07    1.4635e-07     6.8475e-10     7.0226e+00      
009000    1.1416e-07    1.1089e-07     4.6614e-10     7.0232e+00      
010000    1.0133e-07    9.8063e-08     4.6466e-10     7.0237e+00      
011000    1.1031e-07    1.0749e-07     4.0208e-10     7.0241e+00      
012000    9.4069e-08    9.0368e-08     5.2684e-10     7.0247e+00      
013000    8.9197e-08    8.6551e-08     3.7653e-10     7.0251e+00      
014000    8.8575e-08    8.5513e-08     4.3572e-10     7.0255e+00      
015000    6.8663e-08    6.6175e-08     3.5413e-10     7.0259e+00      
016000    6.4488e-08    6.1797e-08     3.8291e-10     7.0262e+00      
017000    6.5463e-08    6.3815e-08     2.3448e-10     7.0265e+00      
018000    1.1294e-07    1.1087e-07     2.9414e-10     7.0268e+00      
019000    5.2443e-08    5.1049e-08     1.9830e-10     7.0271e+00      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 7
err= 0.014504581
time used =  1120.766450881958


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge1_sin2x_25.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2996e-01    4.2996e-01     2.9475e-07     1.0003e+00      
001000    2.3997e-03    2.2889e-03     3.5476e-06     3.1226e+01      
002000    8.5081e-05    7.6594e-05     2.6486e-07     3.2045e+01      
003000    2.3763e-05    2.1006e-05     8.5679e-08     3.2183e+01      
004000    1.3703e-05    1.1750e-05     6.0574e-08     3.2251e+01      
005000    5.1872e-06    4.2793e-06     2.8111e-08     3.2295e+01      
006000    3.1666e-06    2.8935e-06     8.4500e-09     3.2311e+01      
007000    2.8073e-06    2.6853e-06     3.7763e-09     3.2317e+01      
008000    2.1252e-06    2.0360e-06     2.7602e-09     3.2320e+01      
009000    1.8768e-06    1.8121e-06     2.0015e-09     3.2322e+01      
010000    1.6643e-06    1.6088e-06     1.7165e-09     3.2324e+01      
011000    1.4175e-06    1.3777e-06     1.2317e-09     3.2326e+01      
012000    1.0010e-06    9.6607e-07     1.0796e-09     3.2327e+01      
013000    1.0107e-06    9.7718e-07     1.0381e-09     3.2328e+01      
014000    8.5431e-07    8.3041e-07     7.3912e-10     3.2329e+01      
015000    9.1689e-07    8.9531e-07     6.6751e-10     3.2330e+01      
016000    6.4357e-07    6.1652e-07     8.3676e-10     3.2331e+01      
017000    5.5643e-07    5.3389e-07     6.9706e-10     3.2332e+01      
018000    4.8730e-07    4.6361e-07     7.3260e-10     3.2332e+01      
019000    8.1586e-07    7.9533e-07     6.3488e-10     3.2333e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 32
err= 0.016902298
time used =  1192.264263868332


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge1_sin2x_50.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.1035e-01    1.1035e-01     3.4230e-09     1.0000e+00      
001000    1.6343e-05    1.3105e-05     1.7308e-07     1.8709e+01      
002000    2.5688e-06    2.2308e-06     1.8015e-08     1.8761e+01      
003000    1.4420e-06    1.2985e-06     7.6440e-09     1.8772e+01      
004000    8.8146e-07    8.0474e-07     4.0855e-09     1.8778e+01      
005000    6.8450e-07    6.2955e-07     2.9258e-09     1.8781e+01      
006000    4.8821e-07    4.5473e-07     1.7828e-09     1.8784e+01      
007000    4.5813e-07    4.3497e-07     1.2326e-09     1.8786e+01      
008000    3.0896e-07    2.9059e-07     9.7779e-10     1.8787e+01      
009000    2.4036e-07    2.2865e-07     6.2321e-10     1.8788e+01      
010000    2.0711e-07    1.9404e-07     6.9563e-10     1.8788e+01      
011000    2.0637e-07    1.9705e-07     4.9580e-10     1.8789e+01      
012000    1.7108e-07    1.6058e-07     5.5896e-10     1.8790e+01      
013000    1.4484e-07    1.3643e-07     4.4789e-10     1.8790e+01      
014000    1.2382e-07    1.1581e-07     4.2628e-10     1.8791e+01      
015000    1.1258e-07    1.0423e-07     4.4460e-10     1.8791e+01      
016000    1.1009e-07    1.0173e-07     4.4482e-10     1.8792e+01      
017000    1.0790e-07    1.0203e-07     3.1208e-10     1.8792e+01      
018000    9.1538e-08    8.5537e-08     3.1936e-10     1.8793e+01      
019000    5.1593e-07    5.0868e-07     3.8576e-10     1.8793e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 18
err= 0.01968447
time used =  1175.5173616409302


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge5_relu_25.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.8307e-01    4.8307e-01     2.6204e-07     1.0003e+00      
001000    1.9412e-01    1.9261e-01     3.5583e-05     4.2480e+01      
002000    1.9140e-01    1.8942e-01     2.6335e-05     7.5437e+01      
003000    1.8719e-01    1.8388e-01     3.2134e-05     1.0319e+02      
004000    1.7039e-01    1.6605e-01     3.1899e-05     1.3621e+02      
005000    1.5998e-01    1.5478e-01     3.0614e-05     1.6983e+02      
006000    1.3737e-01    1.3426e-01     1.6229e-05     1.9186e+02      
007000    1.2970e-01    1.2892e-01     3.8393e-06     2.0229e+02      
008000    1.2763e-01    1.2751e-01     5.8847e-07     2.0405e+02      
009000    1.2859e-01    1.2845e-01     6.8934e-07     2.0484e+02      
010000    1.1549e-01    1.1540e-01     4.4470e-07     2.0528e+02      
011000    1.4745e-01    1.4731e-01     6.7196e-07     2.0590e+02      
012000    1.2508e-01    1.2494e-01     6.7464e-07     2.0663e+02      
013000    1.1597e-01    1.1586e-01     5.2676e-07     2.0717e+02      
014000    1.0779e-01    1.0759e-01     9.9963e-07     2.0787e+02      
015000    8.3625e-02    8.3255e-02     1.7730e-06     2.0909e+02      
016000    6.3230e-02    6.3165e-02     3.0843e-07     2.1035e+02      
017000    6.5448e-02    6.5413e-02     1.6634e-07     2.1050e+02      
018000    6.7045e-02    6.6981e-02     3.0286e-07     2.1077e+02      
019000    7.1164e-02    7.1129e-02     1.6653e-07     2.1097e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 211
err= 2.4866848
time used =  1186.892148733139


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge5_relu_50.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.3790e-01    1.3790e-01     5.9925e-08     1.0001e+00      
001000    7.1656e-02    6.9610e-02     4.5288e-05     4.5207e+01      
002000    6.8393e-02    6.6048e-02     2.8011e-05     8.3750e+01      
003000    4.6494e-02    4.5394e-02     1.0572e-05     1.0410e+02      
004000    3.8611e-02    3.8598e-02     1.2604e-07     1.0624e+02      
005000    2.7963e-02    2.7956e-02     6.4217e-08     1.0637e+02      
006000    2.5372e-02    2.5366e-02     5.6605e-08     1.0643e+02      
007000    2.3730e-02    2.3729e-02     6.7250e-09     1.0647e+02      
008000    2.8641e-02    2.8640e-02     6.1217e-09     1.0652e+02      
009000    2.5829e-02    2.5828e-02     6.1310e-09     1.0653e+02      
010000    2.1871e-02    2.1871e-02     4.2233e-09     1.0653e+02      
011000    3.2527e-02    3.2527e-02     3.8946e-09     1.0658e+02      
012000    2.4851e-02    2.4850e-02     6.9224e-09     1.0658e+02      
013000    2.3127e-02    2.3126e-02     4.7632e-09     1.0659e+02      
014000    2.5933e-02    2.5932e-02     1.1136e-08     1.0660e+02      
015000    2.5468e-02    2.5468e-02     3.0638e-09     1.0663e+02      
016000    2.0964e-02    2.0964e-02     2.2048e-09     1.0664e+02      
017000    2.3239e-02    2.3238e-02     1.8397e-09     1.0664e+02      
018000    2.5856e-02    2.5854e-02     1.9560e-08     1.0665e+02      
019000    2.5835e-02    2.5834e-02     1.9689e-09     1.0666e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 106
err= 2.4711587
time used =  1075.5240240097046


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge5_sigmoid_25.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.8760e-01    4.8760e-01     1.1591e-07     1.0001e+00      
001000    2.0995e-01    2.0625e-01     7.4127e-05     4.9915e+01      
002000    2.0662e-01    1.9872e-01     6.4558e-05     1.2243e+02      
003000    2.1432e-01    2.0410e-01     5.5187e-05     1.8521e+02      
004000    2.0734e-01    1.9669e-01     4.4918e-05     2.3703e+02      
005000    1.9792e-01    1.8853e-01     3.3864e-05     2.7733e+02      
006000    1.7929e-01    1.7064e-01     2.8075e-05     3.0823e+02      
007000    1.6375e-01    1.5772e-01     1.8109e-05     3.3329e+02      
008000    1.4905e-01    1.4567e-01     9.7076e-06     3.4831e+02      
009000    1.4971e-01    1.4831e-01     3.9412e-06     3.5535e+02      
010000    1.2709e-01    1.2632e-01     2.1310e-06     3.5821e+02      
011000    1.4642e-01    1.4622e-01     5.4880e-07     3.5949e+02      
012000    1.0803e-01    1.0786e-01     4.8463e-07     3.6023e+02      
013000    8.8486e-02    8.8352e-02     3.7232e-07     3.6079e+02      
014000    9.0657e-02    9.0602e-02     1.5385e-07     3.6104e+02      
015000    8.5956e-02    8.5934e-02     5.9509e-08     3.6113e+02      
016000    7.3225e-02    7.3195e-02     8.2458e-08     3.6119e+02      
017000    8.0945e-02    8.0908e-02     1.0198e-07     3.6131e+02      
018000    7.8117e-02    7.8092e-02     6.9370e-08     3.6142e+02      
019000    6.3587e-02    6.3573e-02     3.7706e-08     3.6150e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 361
err= 2.1415687
time used =  1125.004959821701


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge5_sigmoid_50.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.3489e-01    1.3488e-01     1.3202e-06     1.0013e+00      
001000    8.0368e-02    7.4196e-02     8.1131e-05     7.6151e+01      
002000    7.9619e-02    7.2508e-02     4.9394e-05     1.4401e+02      
003000    7.4939e-02    6.9979e-02     2.7638e-05     1.7948e+02      
004000    6.3701e-02    6.0374e-02     1.6290e-05     2.0427e+02      
005000    5.5824e-02    5.3862e-02     8.9798e-06     2.1849e+02      
006000    4.0060e-02    3.9989e-02     3.2102e-07     2.2063e+02      
007000    3.4189e-02    3.4181e-02     3.4644e-08     2.2076e+02      
008000    2.2454e-02    2.2453e-02     3.1718e-09     2.2079e+02      
009000    1.9397e-02    1.9397e-02     2.4475e-09     2.2079e+02      
010000    8.4306e-03    8.4276e-03     1.3392e-08     2.2081e+02      
011000    4.5865e-03    4.5850e-03     7.0775e-09     2.2083e+02      
012000    2.0126e-03    2.0122e-03     1.8198e-09     2.2083e+02      
013000    1.0942e-03    1.0938e-03     1.6570e-09     2.2083e+02      
014000    6.1849e-04    6.1795e-04     2.4606e-09     2.2083e+02      
015000    4.6638e-04    4.6575e-04     2.8277e-09     2.2084e+02      
016000    2.7793e-04    2.7727e-04     3.0084e-09     2.2084e+02      
017000    2.0731e-04    2.0661e-04     3.1772e-09     2.2084e+02      
018000    1.3817e-04    1.3757e-04     2.7302e-09     2.2085e+02      
019000    1.0098e-04    1.0043e-04     2.4581e-09     2.2085e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 220
err= 0.30063504
time used =  1042.06738448143


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge5_sin2_25.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.0517e-01    5.0517e-01     3.2396e-08     1.0000e+00      
001000    1.9107e-01    1.8968e-01     4.1729e-05     3.3232e+01      
002000    4.5948e-02    4.5475e-02     8.0561e-06     5.8650e+01      
003000    1.2342e-03    1.1898e-03     7.2469e-07     6.1219e+01      
004000    4.2490e-05    3.9897e-05     4.2251e-08     6.1372e+01      
005000    1.5920e-05    1.4938e-05     1.5995e-08     6.1400e+01      
006000    1.1285e-05    1.0880e-05     6.6006e-09     6.1410e+01      
007000    5.0660e-06    4.8531e-06     3.4662e-09     6.1415e+01      
008000    3.5012e-06    3.3296e-06     2.7933e-09     6.1418e+01      
009000    2.5730e-06    2.4555e-06     1.9133e-09     6.1421e+01      
010000    2.8456e-06    2.7582e-06     1.4223e-09     6.1422e+01      
011000    1.5509e-06    1.4818e-06     1.1254e-09     6.1424e+01      
012000    1.2502e-06    1.1959e-06     8.8332e-10     6.1425e+01      
013000    1.1243e-06    1.0832e-06     6.6997e-10     6.1425e+01      
014000    9.7232e-07    9.3657e-07     5.8190e-10     6.1426e+01      
015000    8.5817e-07    8.3096e-07     4.4300e-10     6.1426e+01      
016000    8.0140e-07    7.7673e-07     4.0164e-10     6.1427e+01      
017000    7.0545e-07    6.8483e-07     3.3567e-10     6.1427e+01      
018000    5.1182e-06    5.0919e-06     4.2775e-10     6.1428e+01      
019000    6.4714e-07    6.3030e-07     2.7409e-10     6.1428e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 61
err= 0.0530036
time used =  1280.9202799797058


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge5_sin2_50.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.3808e-01    1.3808e-01     2.9822e-08     1.0000e+00      
001000    1.8891e-03    1.8722e-03     6.4431e-07     2.6242e+01      
002000    3.0111e-05    2.9141e-05     3.6768e-08     2.6388e+01      
003000    8.7464e-06    8.1936e-06     2.0926e-08     2.6415e+01      
004000    5.4944e-06    5.1156e-06     1.4333e-08     2.6434e+01      
005000    4.7586e-06    4.3745e-06     1.4522e-08     2.6447e+01      
006000    3.6552e-06    3.4528e-06     7.6501e-09     2.6456e+01      
007000    2.7447e-06    2.5517e-06     7.2935e-09     2.6465e+01      
008000    2.2048e-06    2.0758e-06     4.8718e-09     2.6470e+01      
009000    1.9086e-06    1.8220e-06     3.2725e-09     2.6474e+01      
010000    1.5535e-06    1.4652e-06     3.3358e-09     2.6478e+01      
011000    4.6521e-06    4.5605e-06     3.4571e-09     2.6480e+01      
012000    1.2423e-06    1.1698e-06     2.7381e-09     2.6484e+01      
013000    1.0030e-06    9.4555e-07     2.1705e-09     2.6486e+01      
014000    8.5032e-07    8.0875e-07     1.5694e-09     2.6488e+01      
015000    7.6151e-07    7.2602e-07     1.3398e-09     2.6489e+01      
016000    6.7469e-07    6.2951e-07     1.7057e-09     2.6491e+01      
017000    7.4307e-07    7.0765e-07     1.3371e-09     2.6493e+01      
018000    5.5743e-07    5.2286e-07     1.3050e-09     2.6494e+01      
019000    5.5753e-07    5.3354e-07     9.0527e-10     2.6495e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 26
err= 0.031154076
time used =  1149.1549007892609


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge5_sin2x_25.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.8959e-01    4.8959e-01     5.3781e-07     1.0005e+00      
001000    1.9141e-01    1.8887e-01     4.9904e-05     5.0963e+01      
002000    5.1205e-02    5.0769e-02     5.2821e-06     8.2566e+01      
003000    4.9318e-03    4.9162e-03     1.8709e-07     8.3729e+01      
004000    8.0543e-04    8.0067e-04     5.6769e-08     8.3810e+01      
005000    2.9462e-04    2.8865e-04     7.1211e-08     8.3877e+01      
006000    1.5569e-04    1.5287e-04     3.3596e-08     8.3920e+01      
007000    9.6112e-05    9.4145e-05     2.3433e-08     8.3949e+01      
008000    6.2219e-05    6.0577e-05     1.9551e-08     8.3970e+01      
009000    4.8219e-05    4.7045e-05     1.3973e-08     8.3986e+01      
010000    4.8320e-05    4.7221e-05     1.3089e-08     8.3999e+01      
011000    2.6044e-05    2.5110e-05     1.1127e-08     8.4014e+01      
012000    2.4221e-05    2.3205e-05     1.2093e-08     8.4026e+01      
013000    2.3483e-05    2.2787e-05     8.2823e-09     8.4036e+01      
014000    2.1131e-05    2.0326e-05     9.5774e-09     8.4046e+01      
015000    1.9822e-05    1.9226e-05     7.0890e-09     8.4055e+01      
016000    1.7433e-05    1.6743e-05     8.2156e-09     8.4063e+01      
017000    1.7746e-05    1.7209e-05     6.3900e-09     8.4072e+01      
018000    1.6287e-05    1.5621e-05     7.9209e-09     8.4080e+01      
019000    1.5681e-05    1.5096e-05     6.9663e-09     8.4088e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 84
err= 0.17375438
time used =  1334.4210546016693


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_edge5_sin2x_50.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.3986e-01    1.3986e-01     4.3441e-07     1.0004e+00      
001000    2.6866e-02    2.6399e-02     9.8295e-06     4.7537e+01      
002000    1.0600e-03    1.0508e-03     1.8579e-07     4.9574e+01      
003000    2.2553e-04    2.2453e-04     2.0261e-08     4.9616e+01      
004000    9.4774e-05    9.3913e-05     1.7353e-08     4.9641e+01      
005000    6.2682e-05    6.1754e-05     1.8692e-08     4.9662e+01      
006000    4.6506e-05    4.5862e-05     1.2949e-08     4.9678e+01      
007000    3.1716e-05    3.1041e-05     1.3584e-08     4.9695e+01      
008000    2.6174e-05    2.5598e-05     1.1589e-08     4.9719e+01      
009000    2.1210e-05    2.0751e-05     9.2301e-09     4.9729e+01      
010000    2.0197e-05    1.9753e-05     8.9275e-09     4.9740e+01      
011000    1.4220e-05    1.3874e-05     6.9661e-09     4.9755e+01      
012000    1.5775e-05    1.5418e-05     7.1801e-09     4.9764e+01      
013000    1.4099e-05    1.3736e-05     7.3071e-09     4.9779e+01      
014000    1.3365e-05    1.3094e-05     5.4426e-09     4.9787e+01      
015000    3.1304e-05    3.0940e-05     7.3173e-09     4.9795e+01      
016000    1.0371e-04    1.0239e-04     2.6429e-08     4.9803e+01      
017000    9.8101e-06    9.4997e-06     6.2305e-09     4.9818e+01      
018000    8.9625e-06    8.7081e-06     5.1063e-09     4.9825e+01      
019000    7.8863e-06    7.6992e-06     3.7541e-09     4.9832e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 49
err= 0.1428519
time used =  1225.9108757972717


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_general_sin2_50.txt <==
general
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.0361e+00    1.0361e+00     3.8116e-08     1.0000e+00      
001000    2.5825e-02    2.5406e-02     3.3928e-06     1.2325e+02      
002000    4.8171e-04    4.7070e-04     8.8934e-08     1.2370e+02      
003000    1.4467e-04    1.4017e-04     3.6388e-08     1.2380e+02      
004000    7.3287e-05    7.0537e-05     2.2198e-08     1.2388e+02      
005000    4.4198e-05    4.1768e-05     1.9601e-08     1.2394e+02      
006000    3.0258e-05    2.8152e-05     1.6984e-08     1.2401e+02      
007000    3.2318e-05    2.3343e-05     7.2341e-08     1.2406e+02      
008000    1.6772e-05    1.5434e-05     1.0782e-08     1.2411e+02      
009000    1.3635e-05    1.2654e-05     7.9030e-09     1.2416e+02      
010000    1.1444e-05    1.0621e-05     6.6241e-09     1.2421e+02      
011000    3.9210e-05    1.7365e-05     1.7580e-07     1.2426e+02      
012000    5.8425e-05    2.3476e-05     2.8117e-07     1.2430e+02      
013000    1.2949e-05    8.5403e-06     3.5452e-08     1.2435e+02      
014000    8.0244e-06    6.6352e-06     1.1167e-08     1.2441e+02      
015000    8.6406e-06    6.4618e-06     1.7508e-08     1.2445e+02      
016000    6.1738e-06    5.4261e-06     6.0069e-09     1.2449e+02      
017000    5.1139e-06    4.6290e-06     3.8939e-09     1.2453e+02      
018000    5.7388e-06    4.9985e-06     5.9428e-09     1.2457e+02      
019000    4.7471e-06    4.1309e-06     4.9448e-09     1.2461e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 124
err= 0.0450093
time used =  24140.047435045242


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_lasso_sin2_50.txt <==
Lasso
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.8449e-01    3.8449e-01     5.4301e-10     1.0000e+00      
001000    4.8463e-02    4.8072e-02     7.5943e-06     5.1411e+01      
002000    6.6283e-04    6.5864e-04     7.8656e-08     5.3158e+01      
003000    8.0693e-05    7.1657e-05     1.6981e-07     5.3214e+01      
004000    2.1422e-05    2.0413e-05     1.8951e-08     5.3249e+01      
005000    1.2601e-05    1.1835e-05     1.4379e-08     5.3280e+01      
006000    1.0166e-05    9.4360e-06     1.3692e-08     5.3306e+01      
007000    6.6834e-06    6.1660e-06     9.6995e-09     5.3347e+01      
008000    1.1528e-05    9.9214e-06     3.0114e-08     5.3363e+01      
009000    4.6946e-06    4.3009e-06     7.3743e-09     5.3386e+01      
010000    4.3004e-06    3.8473e-06     8.4832e-09     5.3410e+01      
011000    5.7786e-06    5.4135e-06     6.8335e-09     5.3430e+01      
012000    3.3873e-06    2.9933e-06     7.3716e-09     5.3451e+01      
013000    2.7840e-06    2.5356e-06     4.6463e-09     5.3473e+01      
014000    2.5944e-06    2.3644e-06     4.2989e-09     5.3494e+01      
015000    8.4817e-06    6.2504e-06     4.1698e-08     5.3512e+01      
016000    5.2586e-06    4.1557e-06     2.0601e-08     5.3535e+01      
017000    2.3149e-06    2.0264e-06     5.3862e-09     5.3553e+01      
018000    3.0356e-06    2.4971e-06     1.0052e-08     5.3570e+01      
019000    1.7581e-06    1.5869e-06     3.1941e-09     5.3597e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 53
err= 0.048285227
time used =  7197.367158412933


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_star_3edges_sin2_50.txt <==
Star_3Edges
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.8181e-01    3.8181e-01     4.9825e-10     1.0000e+00      
001000    5.0484e-02    4.7723e-02     2.8672e-05     9.6341e+01      
002000    8.4400e-04    8.3425e-04     9.6401e-08     1.0114e+02      
003000    1.0044e-04    9.4865e-05     5.5132e-08     1.0120e+02      
004000    3.2458e-05    3.0277e-05     2.1546e-08     1.0123e+02      
005000    1.7765e-05    1.6640e-05     1.1111e-08     1.0126e+02      
006000    1.1432e-05    1.0657e-05     7.6570e-09     1.0128e+02      
007000    7.3337e-06    6.9767e-06     3.5251e-09     1.0129e+02      
008000    5.7368e-06    5.4439e-06     2.8912e-09     1.0130e+02      
009000    4.5277e-06    4.2461e-06     2.7800e-09     1.0132e+02      
010000    3.8643e-06    3.6259e-06     2.3529e-09     1.0133e+02      
011000    3.1437e-06    2.9577e-06     1.8360e-09     1.0134e+02      
012000    2.6173e-06    2.4800e-06     1.3550e-09     1.0135e+02      
013000    2.9133e-06    2.6819e-06     2.2831e-09     1.0136e+02      
014000    2.0143e-06    1.8958e-06     1.1690e-09     1.0137e+02      
015000    1.9021e-06    1.8021e-06     9.8673e-10     1.0138e+02      
016000    1.8625e-06    1.7025e-06     1.5776e-09     1.0139e+02      
017000    1.6822e-05    8.8674e-06     7.8442e-08     1.0140e+02      
018000    1.6415e-06    1.4885e-06     1.5092e-09     1.0141e+02      
019000    5.2734e-06    3.5700e-06     1.6796e-08     1.0142e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 101
err= 0.045190092
time used =  5933.9102511405945


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_star_5edges_sin2_50.txt <==
Star_5Edges
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    6.4501e-01    6.4501e-01     1.2042e-07     1.0001e+00      
001000    1.2940e-02    1.1646e-02     1.0860e-05     1.1918e+02      
002000    2.6498e-04    2.5206e-04     1.0631e-07     1.2152e+02      
003000    8.0147e-05    7.6755e-05     2.7897e-08     1.2159e+02      
004000    4.8854e-05    4.6643e-05     1.8175e-08     1.2164e+02      
005000    3.8893e-05    3.3597e-05     4.3527e-08     1.2168e+02      
006000    2.3977e-05    2.2902e-05     8.8285e-09     1.2172e+02      
007000    1.7396e-05    1.6946e-05     3.6944e-09     1.2175e+02      
008000    1.2996e-04    5.1506e-05     6.4427e-07     1.2178e+02      
009000    1.3692e-05    1.1137e-05     2.0979e-08     1.2180e+02      
010000    8.2064e-06    7.9778e-06     1.8769e-09     1.2183e+02      
011000    7.1428e-06    6.9397e-06     1.6665e-09     1.2186e+02      
012000    3.0395e-05    1.4250e-05     1.3246e-07     1.2189e+02      
013000    5.6332e-06    5.4502e-06     1.5011e-09     1.2191e+02      
014000    4.7783e-06    4.6541e-06     1.0186e-09     1.2194e+02      
015000    4.4292e-06    4.2905e-06     1.1368e-09     1.2196e+02      
016000    3.9467e-06    3.8492e-06     7.9933e-10     1.2199e+02      
017000    3.8489e-06    3.7504e-06     8.0759e-10     1.2201e+02      
018000    3.4522e-06    3.3712e-06     6.6359e-10     1.2204e+02      
019000    5.0043e-05    1.9466e-05     2.5052e-07     1.2206e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 122
err= 0.05377568
time used =  12592.696627378464


==> Yuanyuan_PDEs_Graphs- renamed graphs/advection_star_7edges_sin2.txt <==
Star_7Edges
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    9.2465e-01    9.2465e-01     1.2796e-09     1.0000e+00      
001000    1.6747e-02    1.5697e-02     6.6853e-06     1.5713e+02      
002000    2.6727e-03    2.6525e-03     1.2755e-07     1.5844e+02      
003000    1.8592e-04    1.7979e-04     3.8649e-08     1.5857e+02      
004000    5.7155e-05    5.2962e-05     2.6433e-08     1.5864e+02      
005000    7.7779e-05    3.9634e-05     2.4036e-07     1.5870e+02      
006000    3.1914e-05    2.4443e-05     4.7062e-08     1.5876e+02      
007000    1.9911e-05    1.8518e-05     8.7662e-09     1.5881e+02      
008000    2.0883e-05    1.5927e-05     3.1198e-08     1.5886e+02      
009000    1.6553e-05    1.3227e-05     2.0932e-08     1.5891e+02      
010000    1.1183e-05    1.0729e-05     2.8562e-09     1.5896e+02      
011000    3.0590e-05    1.3791e-05     1.0565e-07     1.5900e+02      
012000    8.9084e-06    8.5878e-06     2.0154e-09     1.5905e+02      
013000    1.8948e-05    1.2484e-05     4.0632e-08     1.5910e+02      
014000    5.1552e-05    1.8049e-05     2.1052e-07     1.5915e+02      
015000    7.2955e-06    7.0424e-06     1.5902e-09     1.5919e+02      
016000    6.0843e-06    5.8541e-06     1.4453e-09     1.5923e+02      
017000    1.6858e-05    7.1747e-06     6.0796e-08     1.5928e+02      
018000    7.5608e-06    7.3451e-06     1.3543e-09     1.5932e+02      
019000    5.0160e-06    4.8249e-06     1.1992e-09     1.5936e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 159
err= 0.05933859
time used =  22486.30196070671


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge10_relu_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.3233e-01    4.3035e-01     1.9766e-03     2.9766e+00      
001000    4.1703e-01    4.1703e-01     1.2713e-10     2.6171e+01      
002000    4.1814e-01    4.1814e-01     7.3739e-10     2.6171e+01      
003000    3.6866e-01    3.6866e-01     1.4945e-08     2.6313e+01      
004000    3.5593e-01    3.5593e-01     3.6931e-08     2.6455e+01      
005000    3.5638e-01    3.5638e-01     7.9973e-09     2.6580e+01      
006000    3.5488e-01    3.5488e-01     3.7768e-09     2.6634e+01      
007000    3.5748e-01    3.5747e-01     2.0517e-07     2.6680e+01      
008000    3.5433e-01    3.5433e-01     9.4489e-08     2.6726e+01      
009000    3.5631e-01    3.5631e-01     7.2846e-09     2.6860e+01      
010000    3.5497e-01    3.5497e-01     4.4243e-08     2.6886e+01      
011000    3.5342e-01    3.5342e-01     6.3530e-09     2.6938e+01      
012000    3.5845e-01    3.5845e-01     1.7774e-09     2.7355e+01      
013000    3.5630e-01    3.5630e-01     8.0078e-10     2.7356e+01      
014000    3.5751e-01    3.5735e-01     5.8153e-06     2.7391e+01      
015000    3.5870e-01    3.5869e-01     4.8559e-08     2.7443e+01      
016000    3.5324e-01    3.5324e-01     5.4291e-09     2.7493e+01      
017000    3.5633e-01    3.5633e-01     7.0190e-12     2.7572e+01      
018000    3.5550e-01    3.5549e-01     1.6614e-07     2.7630e+01      
019000    3.5606e-01    3.5606e-01     7.4694e-12     2.7719e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
relu  final lambda= 27
err_ relu = 1.0978615
time used =  862.0925922393799


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge10_relu_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.3888e-01    4.3646e-01     2.4244e-03     3.4244e+00      
001000    4.1703e-01    4.1703e-01     8.8765e-11     1.5065e+01      
002000    4.1814e-01    4.1814e-01     2.7800e-09     1.5066e+01      
003000    3.7444e-01    3.7444e-01     1.0618e-08     1.5972e+01      
004000    3.4985e-01    3.4984e-01     7.6749e-07     1.8385e+01      
005000    3.2590e-01    3.2589e-01     5.9017e-07     2.1767e+01      
006000    3.1894e-01    3.1891e-01     1.0880e-06     2.6097e+01      
007000    3.1769e-01    3.1768e-01     2.9305e-07     2.9521e+01      
008000    3.1348e-01    3.1348e-01     8.8871e-08     3.2648e+01      
009000    3.1370e-01    3.1369e-01     1.0643e-07     3.5920e+01      
010000    3.0906e-01    3.0906e-01     3.9232e-08     3.9545e+01      
011000    3.0260e-01    3.0259e-01     6.3917e-08     4.3971e+01      
012000    2.9917e-01    2.9916e-01     1.3007e-07     4.8917e+01      
013000    2.8906e-01    2.8906e-01     7.1778e-08     5.3492e+01      
014000    2.8632e-01    2.8632e-01     2.4714e-08     5.8092e+01      
015000    2.9391e-01    2.8870e-01     8.4362e-05     6.1818e+01      
016000    2.7902e-01    2.7902e-01     4.9176e-09     6.5914e+01      
017000    2.8442e-01    2.8348e-01     1.3424e-05     6.9597e+01      
018000    2.8172e-01    2.8129e-01     5.8221e-06     7.4541e+01      
019000    2.8089e-01    2.8089e-01     3.3028e-09     7.8092e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
relu  final lambda= 81
err_ relu = 1.4504366
time used =  588.0463178157806


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge10_sigmoid_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2098e-01    4.2086e-01     1.1943e-04     1.1194e+00      
001000    4.1482e-01    4.1480e-01     2.4185e-06     8.3582e+00      
002000    3.4557e-01    3.4555e-01     2.1698e-06     1.1137e+01      
003000    2.9074e-01    2.9066e-01     5.3779e-06     1.3953e+01      
004000    2.7262e-01    2.7238e-01     1.0446e-05     2.2361e+01      
005000    2.4926e-01    2.4916e-01     3.8168e-06     2.6263e+01      
006000    2.4695e-01    2.4686e-01     2.8481e-06     2.9288e+01      
007000    2.4890e-01    2.4882e-01     2.5569e-06     3.1815e+01      
008000    2.5089e-01    2.5083e-01     1.9412e-06     3.3815e+01      
009000    2.5104e-01    2.5096e-01     2.2709e-06     3.5906e+01      
010000    2.3192e-01    2.3181e-01     2.9905e-06     3.8346e+01      
011000    2.3046e-01    2.3035e-01     2.4995e-06     4.0969e+01      
012000    2.3224e-01    2.3212e-01     2.7545e-06     4.3932e+01      
013000    2.2110e-01    2.2109e-01     2.3080e-07     4.6033e+01      
014000    2.0802e-01    2.0797e-01     1.0967e-06     4.7187e+01      
015000    2.0910e-01    2.0906e-01     9.3495e-07     4.8231e+01      
016000    2.0492e-01    2.0488e-01     8.7534e-07     4.9243e+01      
017000    2.0896e-01    2.0891e-01     9.9660e-07     5.0250e+01      
018000    2.0670e-01    2.0664e-01     1.0475e-06     5.1262e+01      
019000    2.0719e-01    2.0715e-01     8.6126e-07     5.2186e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sigmoid  final lambda= 53
err_ sigmoid = 0.56709903
time used =  956.8354690074921


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge10_sigmoid_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2032e-01    4.1912e-01     1.2083e-03     2.2083e+00      
001000    4.1699e-01    4.1699e-01     4.0554e-08     8.1556e+00      
002000    3.5396e-01    3.5395e-01     1.1006e-06     1.1428e+01      
003000    2.5071e-01    2.5070e-01     2.0851e-07     1.5840e+01      
004000    2.1153e-01    2.1148e-01     2.7310e-06     1.9255e+01      
005000    1.8962e-01    1.8958e-01     2.1550e-06     2.2321e+01      
006000    1.6178e-01    1.6178e-01     8.1162e-09     2.5152e+01      
007000    1.6587e-01    1.6580e-01     2.5508e-06     2.6700e+01      
008000    1.6841e-01    1.6834e-01     2.3569e-06     2.9085e+01      
009000    1.6761e-01    1.6754e-01     2.1403e-06     3.1363e+01      
010000    1.6731e-01    1.6724e-01     2.0291e-06     3.3568e+01      
011000    1.6776e-01    1.6769e-01     1.8758e-06     3.5387e+01      
012000    1.6867e-01    1.6861e-01     1.7270e-06     3.7070e+01      
013000    1.6144e-01    1.6138e-01     1.5208e-06     3.8811e+01      
014000    1.6631e-01    1.6626e-01     1.2920e-06     4.0227e+01      
015000    1.6779e-01    1.6773e-01     1.3285e-06     4.1484e+01      
016000    1.6323e-01    1.6318e-01     1.2067e-06     4.2778e+01      
017000    1.6541e-01    1.6535e-01     1.2846e-06     4.4118e+01      
018000    1.6425e-01    1.6421e-01     9.7431e-07     4.5183e+01      
019000    1.6465e-01    1.6459e-01     1.1675e-06     4.6346e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sigmoid  final lambda= 47
err_ sigmoid = 0.45691577
time used =  660.6231789588928


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge10_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2083e-01    4.2078e-01     4.4723e-05     1.0447e+00      
001000    7.1100e-04    7.1096e-04     3.2349e-09     1.2099e+01      
002000    8.4131e-05    8.3564e-05     4.6733e-08     1.2116e+01      
003000    3.8817e-05    3.8812e-05     3.8241e-10     1.2160e+01      
004000    2.0453e-05    2.0429e-05     1.9579e-09     1.2196e+01      
005000    1.1705e-05    1.1671e-05     2.7643e-09     1.2227e+01      
006000    7.9372e-06    7.8753e-06     5.0494e-09     1.2265e+01      
007000    6.3054e-06    6.1152e-06     1.5468e-08     1.2297e+01      
008000    4.1962e-06    4.1955e-06     5.9332e-11     1.2328e+01      
009000    4.0911e-06    4.0892e-06     1.5751e-10     1.2355e+01      
010000    3.0538e-06    3.0479e-06     4.7737e-10     1.2382e+01      
011000    2.9193e-06    2.8454e-06     5.9507e-09     1.2407e+01      
012000    1.1134e-05    9.7715e-06     1.0951e-07     1.2437e+01      
013000    1.7275e-06    1.7271e-06     2.8984e-11     1.2453e+01      
014000    1.5427e-06    1.5357e-06     5.5572e-10     1.2476e+01      
015000    1.3626e-06    1.3570e-06     4.5038e-10     1.2498e+01      
016000    1.8122e-06    1.7901e-06     1.7637e-09     1.2524e+01      
017000    1.0370e-06    1.0369e-06     7.4720e-12     1.2543e+01      
018000    1.0054e-06    1.0052e-06     1.6471e-11     1.2563e+01      
019000    8.8823e-07    8.8410e-07     3.2825e-10     1.2579e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 12
err_ sin²(x) = 0.0013437294
time used =  1258.6105678081512


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge10_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2098e-01    4.2098e-01     1.2434e-06     1.0012e+00      
001000    2.7966e-04    2.7956e-04     1.2062e-08     8.1364e+00      
002000    1.3995e-05    1.3992e-05     4.4331e-10     8.1909e+00      
003000    6.7634e-06    6.7606e-06     3.4058e-10     8.2090e+00      
004000    7.5599e-06    7.4962e-06     7.7550e-09     8.2202e+00      
005000    1.1158e-05    1.1063e-05     1.1541e-08     8.2353e+00      
006000    1.3777e-04    1.3735e-04     5.0178e-08     8.2460e+00      
007000    3.2448e-06    3.2395e-06     6.5200e-10     8.2520e+00      
008000    1.6235e-06    1.6183e-06     6.2144e-10     8.2673e+00      
009000    1.9708e-06    1.9632e-06     9.1162e-10     8.2892e+00      
010000    2.3215e-06    2.3005e-06     2.5401e-09     8.3021e+00      
011000    1.2232e-06    1.2226e-06     6.4045e-11     8.3168e+00      
012000    8.1578e-07    8.1576e-07     2.2974e-12     8.3259e+00      
013000    1.0200e-06    1.0163e-06     4.4917e-10     8.3410e+00      
014000    4.5469e-05    4.5420e-05     5.8254e-09     8.3504e+00      
015000    2.2054e-06    2.2025e-06     3.4914e-10     8.3611e+00      
016000    1.2851e-05    1.2831e-05     2.3668e-09     8.3709e+00      
017000    1.9279e-06    1.9166e-06     1.3480e-09     8.3822e+00      
018000    3.9266e-06    3.9247e-06     2.3452e-10     8.3904e+00      
019000    1.0357e-06    1.0335e-06     2.6462e-10     8.4003e+00      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 8
err_ sin²(x) = 0.0008107084
time used =  849.0470576286316


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge10_sin2x_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2082e-01    4.2082e-01     2.7847e-06     1.0028e+00      
001000    3.7160e-02    3.7160e-02     9.3419e-09     1.1563e+01      
002000    2.7937e-03    2.7869e-03     5.5633e-07     1.2260e+01      
003000    1.6584e-04    1.6292e-04     2.2599e-07     1.2898e+01      
004000    9.8287e-05    8.1385e-05     1.2318e-06     1.3722e+01      
005000    4.3515e-05    4.3163e-05     2.4391e-08     1.4441e+01      
006000    4.7065e-05    4.6877e-05     1.2456e-08     1.5079e+01      
007000    5.8709e-05    4.6961e-05     7.4900e-07     1.5686e+01      
008000    2.5331e-05    2.4750e-05     3.5972e-08     1.6153e+01      
009000    3.0050e-05    2.5409e-05     2.7935e-07     1.6614e+01      
010000    7.0236e-05    6.1766e-05     4.9760e-07     1.7023e+01      
011000    1.4966e-05    1.4467e-05     2.8648e-08     1.7418e+01      
012000    2.2676e-05    2.2122e-05     3.1117e-08     1.7815e+01      
013000    1.0161e-05    1.0069e-05     5.0612e-09     1.8131e+01      
014000    9.8340e-06    9.4368e-06     2.1490e-08     1.8485e+01      
015000    1.1615e-04    9.6130e-05     1.0630e-06     1.8833e+01      
016000    7.5056e-05    6.2954e-05     6.3254e-07     1.9134e+01      
017000    2.5797e-05    2.4817e-05     5.0365e-08     1.9449e+01      
018000    9.0066e-06    8.8573e-06     7.5461e-09     1.9783e+01      
019000    1.1093e-04    8.5295e-05     1.2767e-06     2.0076e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)+x  final lambda= 20
err_ sin²(x)+x = 0.00501918
time used =  1283.6403939723969


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge10_sin2x_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2024e-01    4.2005e-01     1.8833e-04     1.1883e+00      
001000    1.1346e-02    1.1331e-02     1.2051e-06     1.2500e+01      
002000    1.2394e-03    1.1971e-03     2.9434e-06     1.4378e+01      
003000    3.3865e-04    3.3796e-04     4.5836e-08     1.5119e+01      
004000    1.9365e-04    1.9335e-04     1.9237e-08     1.5530e+01      
005000    9.7764e-05    9.6347e-05     8.9037e-08     1.5913e+01      
006000    2.1453e-04    2.1194e-04     1.6047e-07     1.6115e+01      
007000    6.2589e-05    5.7383e-05     3.1919e-07     1.6309e+01      
008000    6.5422e-05    6.5238e-05     1.1121e-08     1.6513e+01      
009000    4.1866e-05    4.1155e-05     4.2458e-08     1.6731e+01      
010000    8.9295e-05    8.6915e-05     1.4049e-07     1.6942e+01      
011000    3.0149e-05    2.1314e-05     5.1538e-07     1.7142e+01      
012000    3.4317e-05    3.3954e-05     2.0918e-08     1.7357e+01      
013000    1.0987e-04    1.0608e-04     2.1609e-07     1.7570e+01      
014000    1.3564e-04    1.3512e-04     2.9004e-08     1.7740e+01      
015000    3.3972e-05    2.9827e-05     2.3147e-07     1.7907e+01      
016000    3.4070e-05    3.3021e-05     5.7972e-08     1.8089e+01      
017000    1.1621e-04    1.0991e-04     3.4470e-07     1.8256e+01      
018000    1.3669e-04    1.3505e-04     8.8508e-08     1.8485e+01      
019000    1.2704e-05    1.2068e-05     3.4166e-08     1.8610e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)+x  final lambda= 18
err_ sin²(x)+x = 0.0034480821
time used =  874.0254347324371


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge1_relu_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1649e-01    4.1648e-01     1.0044e-05     1.0100e+00      
001000    1.7676e-01    1.7616e-01     7.6191e-06     7.7998e+01      
002000    1.8449e-01    1.8397e-01     6.1041e-06     8.4934e+01      
003000    1.8508e-01    1.8501e-01     7.8158e-07     8.7960e+01      
004000    1.6429e-01    1.6415e-01     1.5936e-06     8.8525e+01      
005000    1.3535e-01    1.3357e-01     1.7002e-05     1.0453e+02      
006000    1.1483e-01    1.1415e-01     5.9894e-06     1.1334e+02      
007000    1.1269e-01    1.1205e-01     5.3393e-06     1.1985e+02      
008000    1.1421e-01    1.1369e-01     4.2097e-06     1.2459e+02      
009000    1.0753e-01    1.0711e-01     3.2330e-06     1.2766e+02      
010000    1.1054e-01    1.1002e-01     3.9492e-06     1.3147e+02      
011000    9.9245e-02    9.8878e-02     2.7376e-06     1.3401e+02      
012000    1.1201e-01    1.1155e-01     3.3105e-06     1.3667e+02      
013000    1.0492e-01    1.0473e-01     1.3795e-06     1.3835e+02      
014000    9.5676e-02    9.5401e-02     1.9610e-06     1.4026e+02      
015000    1.0680e-01    1.0661e-01     1.3281e-06     1.4179e+02      
016000    9.3956e-02    9.3826e-02     9.1237e-07     1.4307e+02      
017000    1.0538e-01    1.0518e-01     1.3444e-06     1.4473e+02      
018000    1.0296e-01    1.0286e-01     6.4922e-07     1.4582e+02      
019000    9.8266e-02    9.8134e-02     8.9753e-07     1.4703e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
relu  final lambda= 148
err_ relu = 1.4655114
time used =  842.7675030231476


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge1_relu_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1649e-01    4.1649e-01     7.3052e-07     1.0007e+00      
001000    4.2306e-01    4.2306e-01     1.6447e-11     3.9160e+01      
002000    1.8229e-01    1.8189e-01     7.1916e-06     5.5466e+01      
003000    1.7114e-01    1.6732e-01     6.3842e-05     5.9813e+01      
004000    9.8114e-02    9.7853e-02     3.4277e-06     7.6169e+01      
005000    9.7771e-02    9.7603e-02     2.1149e-06     7.9472e+01      
006000    9.2165e-02    9.2093e-02     9.0263e-07     8.0700e+01      
007000    9.0256e-02    9.0212e-02     5.3552e-07     8.1708e+01      
008000    9.2281e-02    9.2249e-02     3.7662e-07     8.2548e+01      
009000    8.8555e-02    8.7793e-02     9.1752e-06     8.3058e+01      
010000    9.1263e-02    9.1242e-02     2.5613e-07     8.3669e+01      
011000    8.0134e-02    8.0116e-02     2.1373e-07     8.4189e+01      
012000    9.2227e-02    9.2195e-02     3.7374e-07     8.4941e+01      
013000    9.2688e-02    9.2685e-02     3.2508e-08     8.5394e+01      
014000    7.8967e-02    7.8950e-02     1.9193e-07     8.5859e+01      
015000    9.0059e-02    9.0057e-02     1.7229e-08     8.6224e+01      
016000    8.0861e-02    8.0848e-02     1.4477e-07     8.6834e+01      
017000    9.1972e-02    9.1948e-02     2.7457e-07     8.7382e+01      
018000    9.2668e-02    9.2651e-02     1.9631e-07     8.7927e+01      
019000    8.4388e-02    8.4383e-02     4.6544e-08     8.8408e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
relu  final lambda= 88
err_ relu = 1.5280031
time used =  598.9797892570496


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge1_sigmoid_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1662e-01    4.1654e-01     8.3276e-05     1.0833e+00      
001000    2.6297e-03    2.5650e-03     1.3833e-06     4.6703e+01      
002000    3.2891e-05    3.2844e-05     1.0101e-09     4.6827e+01      
003000    6.4001e-06    6.3975e-06     5.5034e-11     4.6827e+01      
004000    1.9466e-06    1.9463e-06     6.3957e-12     4.6827e+01      
005000    7.8628e-07    7.8622e-07     1.2494e-12     4.6827e+01      
006000    3.8176e-07    3.8174e-07     3.1175e-13     4.6827e+01      
007000    2.8786e-07    2.8692e-07     2.0041e-11     4.6827e+01      
008000    2.1581e-07    2.1567e-07     2.9123e-12     4.6828e+01      
009000    1.5706e-07    1.5690e-07     3.3412e-12     4.6828e+01      
010000    1.3687e-07    1.3676e-07     2.2849e-12     4.6828e+01      
011000    5.2752e-07    4.7976e-07     1.0198e-09     4.6828e+01      
012000    1.5527e-07    1.5330e-07     4.2025e-11     4.6828e+01      
013000    6.8741e-08    6.4680e-08     8.6708e-11     4.6828e+01      
014000    2.3922e-07    2.3844e-07     1.6740e-11     4.6829e+01      
015000    2.4098e-08    2.4097e-08     1.3195e-14     4.6829e+01      
016000    2.3202e-08    2.3191e-08     2.3389e-13     4.6829e+01      
017000    1.4519e-08    1.4519e-08     6.5005e-15     4.6829e+01      
018000    5.6295e-07    3.9457e-07     3.5955e-09     4.6829e+01      
019000    9.1279e-08    8.2071e-08     1.9664e-10     4.6829e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sigmoid  final lambda= 46
err_ sigmoid = 0.0004280914
time used =  949.3898029327393


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge1_sigmoid_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1645e-01    4.1612e-01     3.2212e-04     1.3221e+00      
001000    1.9275e-01    1.8361e-01     2.9940e-04     3.0830e+01      
002000    1.1818e-05    1.1813e-05     1.3127e-10     3.7104e+01      
003000    2.6976e-06    2.6974e-06     7.4715e-12     3.7104e+01      
004000    7.1942e-07    7.1938e-07     1.0153e-12     3.7104e+01      
005000    2.3523e-07    2.3520e-07     5.8993e-13     3.7104e+01      
006000    1.8828e-07    1.0506e-07     2.2427e-09     3.7105e+01      
007000    1.0514e-07    7.2757e-08     8.7283e-10     3.7107e+01      
008000    3.9491e-07    3.7284e-07     5.9488e-10     3.7109e+01      
009000    2.2505e-06    1.6902e-06     1.5098e-08     3.7111e+01      
010000    1.8912e-06    1.7098e-06     4.8873e-09     3.7113e+01      
011000    1.1505e-08    1.1502e-08     1.0070e-13     3.7115e+01      
012000    1.0046e-08    1.0044e-08     4.6161e-14     3.7116e+01      
013000    1.0691e-06    1.0383e-06     8.2868e-10     3.7118e+01      
014000    8.2643e-09    7.4340e-09     2.2369e-11     3.7120e+01      
015000    1.7233e-06    1.6952e-06     7.5646e-10     3.7122e+01      
016000    3.1478e-08    2.7696e-08     1.0186e-10     3.7124e+01      
017000    9.5892e-09    9.0825e-09     1.3649e-11     3.7126e+01      
018000    1.5635e-07    1.0031e-07     1.5094e-09     3.7128e+01      
019000    3.0859e-09    3.0587e-09     7.3414e-13     3.7129e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sigmoid  final lambda= 37
err_ sigmoid = 0.00066648965
time used =  693.3314712047577


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge1_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1656e-01    4.1656e-01     4.0836e-08     1.0000e+00      
001000    3.2949e-05    3.2937e-05     1.7373e-10     6.7127e+01      
002000    1.6327e-05    1.6325e-05     3.1649e-11     6.7127e+01      
003000    6.1385e-06    6.1378e-06     1.0184e-11     6.7127e+01      
004000    2.2627e-06    2.2624e-06     3.6259e-12     6.7127e+01      
005000    1.0777e-06    1.0776e-06     1.5271e-12     6.7127e+01      
006000    5.9886e-07    5.9882e-07     6.2728e-13     6.7127e+01      
007000    2.7811e-07    2.7809e-07     3.4917e-13     6.7127e+01      
008000    1.2000e-07    1.1901e-07     1.4747e-11     6.7127e+01      
009000    4.4438e-08    4.4428e-08     1.6214e-13     6.7127e+01      
010000    6.7220e-08    4.2729e-08     3.6484e-10     6.7128e+01      
011000    3.7449e-08    2.5323e-08     1.8064e-10     6.7128e+01      
012000    2.9048e-06    2.8184e-06     1.2870e-09     6.7129e+01      
013000    1.7599e-08    1.5696e-08     2.8341e-11     6.7129e+01      
014000    1.4141e-08    1.4127e-08     2.1529e-13     6.7130e+01      
015000    7.9422e-08    7.6080e-08     4.9795e-11     6.7131e+01      
016000    2.8830e-08    1.4998e-08     2.0605e-10     6.7131e+01      
017000    4.4719e-08    4.2864e-08     2.7637e-11     6.7132e+01      
018000    7.5964e-08    5.0871e-08     3.7379e-10     6.7132e+01      
019000    3.3394e-09    3.3394e-09     3.6693e-16     6.7133e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 67
err_ sin²(x) = 0.00013541791
time used =  1230.1160535812378


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge1_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1645e-01    4.1645e-01     1.4394e-09     1.0000e+00      
001000    8.8386e-05    8.8380e-05     7.0255e-11     7.5765e+01      
002000    1.0128e-05    1.0128e-05     2.6807e-12     7.5765e+01      
003000    4.0051e-06    4.0051e-06     8.8551e-14     7.5765e+01      
004000    2.6839e-06    2.6839e-06     1.5052e-14     7.5765e+01      
005000    2.0068e-06    1.9628e-06     5.8084e-10     7.5765e+01      
006000    5.9512e-06    1.9623e-06     5.2645e-08     7.5769e+01      
007000    9.4421e-07    9.4197e-07     2.9588e-11     7.5775e+01      
008000    1.9520e-06    8.0426e-07     1.5145e-08     7.5781e+01      
009000    1.1361e-06    1.0199e-06     1.5334e-09     7.5789e+01      
010000    5.3825e-07    5.3279e-07     7.2050e-11     7.5796e+01      
011000    3.5533e-06    1.6619e-06     2.4952e-08     7.5803e+01      
012000    3.7259e-07    3.7256e-07     3.0678e-13     7.5809e+01      
013000    3.2542e-07    3.1657e-07     1.1674e-10     7.5816e+01      
014000    2.6776e-07    2.6504e-07     3.5875e-11     7.5822e+01      
015000    2.2846e-07    2.2841e-07     6.5447e-13     7.5828e+01      
016000    2.0522e-07    1.9781e-07     9.7792e-11     7.5834e+01      
017000    2.2923e-07    2.0433e-07     3.2821e-10     7.5842e+01      
018000    7.3066e-06    3.1709e-06     5.4526e-08     7.5847e+01      
019000    2.4095e-07    1.6748e-07     9.6859e-10     7.5852e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 75
err_ sin²(x) = 2.6245776e-05
time used =  891.6092121601105


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge1_sin2x_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1688e-01    4.1682e-01     5.3426e-05     1.0534e+00      
001000    1.2784e-05    1.2749e-05     9.3291e-10     3.7698e+01      
002000    4.3760e-07    4.3738e-07     6.0373e-12     3.7698e+01      
003000    2.7790e-07    2.7789e-07     2.7730e-13     3.7698e+01      
004000    1.7355e-07    1.7355e-07     1.8592e-13     3.7698e+01      
005000    1.1221e-07    1.1220e-07     1.2672e-13     3.7698e+01      
006000    8.8968e-08    8.7891e-08     2.8572e-11     3.7700e+01      
007000    6.7872e-08    6.7672e-08     5.3098e-12     3.7701e+01      
008000    6.7407e-08    6.7360e-08     1.2394e-12     3.7703e+01      
009000    8.4539e-08    8.2185e-08     6.2424e-11     3.7705e+01      
010000    5.1783e-08    5.1778e-08     1.4170e-13     3.7706e+01      
011000    4.2813e-08    4.2813e-08     2.0932e-15     3.7708e+01      
012000    1.5717e-06    1.2394e-06     8.8126e-09     3.7711e+01      
013000    3.2257e-08    3.2252e-08     1.1455e-13     3.7712e+01      
014000    1.2815e-07    7.8963e-08     1.3042e-09     3.7715e+01      
015000    1.1874e-06    1.0195e-06     4.4531e-09     3.7716e+01      
016000    2.1865e-08    2.1792e-08     1.9336e-12     3.7718e+01      
017000    2.8560e-08    2.8142e-08     1.1098e-11     3.7720e+01      
018000    1.7976e-08    1.7967e-08     2.3968e-13     3.7722e+01      
019000    6.4983e-07    5.3342e-07     3.0858e-09     3.7724e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)+x  final lambda= 37
err_ sin²(x)+x = 1.8514811e-05
time used =  1293.5928478240967


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge1_sin2x_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1635e-01    4.1634e-01     1.6852e-05     1.0169e+00      
001000    4.0665e-06    4.0578e-06     2.0578e-10     4.2355e+01      
002000    9.0823e-07    9.0722e-07     2.3868e-11     4.2355e+01      
003000    4.5675e-07    4.5670e-07     1.1069e-12     4.2355e+01      
004000    3.7487e-07    3.7484e-07     5.5017e-13     4.2355e+01      
005000    3.8026e-07    3.7901e-07     2.9451e-11     4.2355e+01      
006000    2.2947e-07    2.2945e-07     3.1891e-13     4.2356e+01      
007000    1.6488e-07    1.6487e-07     2.6666e-13     4.2360e+01      
008000    1.1861e-07    1.1860e-07     2.0071e-13     4.2365e+01      
009000    7.5685e-08    7.5680e-08     1.3255e-13     4.2371e+01      
010000    4.8053e-08    4.7883e-08     4.0151e-12     4.2376e+01      
011000    3.6632e-07    2.1261e-07     3.6269e-09     4.2382e+01      
012000    5.4121e-08    4.6244e-08     1.8584e-10     4.2387e+01      
013000    1.2593e-08    1.2496e-08     2.2866e-12     4.2392e+01      
014000    9.2138e-08    7.9831e-08     2.9027e-10     4.2397e+01      
015000    4.4209e-09    4.4087e-09     2.8834e-13     4.2403e+01      
016000    4.3689e-08    3.9714e-08     9.3725e-11     4.2409e+01      
017000    4.5469e-09    4.3356e-09     4.9821e-12     4.2414e+01      
018000    4.6222e-08    4.4491e-08     4.0811e-11     4.2420e+01      
019000    3.3423e-08    1.2337e-08     4.9701e-10     4.2424e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)+x  final lambda= 42
err_ sin²(x)+x = 0.009194087
time used =  920.8674058914185


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge5_relu_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2468e-01    4.2467e-01     1.7010e-05     1.0170e+00      
001000    3.7391e-01    3.7391e-01     3.9342e-08     1.2658e+01      
002000    3.6652e-01    3.6627e-01     1.8294e-05     1.3425e+01      
003000    3.5780e-01    3.5773e-01     2.7689e-06     2.4566e+01      
004000    3.5815e-01    3.5812e-01     1.0201e-06     2.6346e+01      
005000    3.5395e-01    3.5394e-01     3.1223e-07     2.7873e+01      
006000    3.5630e-01    3.5628e-01     4.1966e-07     2.8586e+01      
007000    3.5160e-01    3.5159e-01     1.9852e-07     2.9161e+01      
008000    3.5103e-01    3.5103e-01     1.3884e-07     2.9651e+01      
009000    3.4894e-01    3.4893e-01     1.0768e-07     3.0187e+01      
010000    3.4929e-01    3.4928e-01     8.4458e-08     3.0732e+01      
011000    3.5167e-01    3.5167e-01     1.0856e-07     3.1289e+01      
012000    3.5131e-01    3.5129e-01     5.2850e-07     3.1766e+01      
013000    3.5301e-01    3.5301e-01     4.7773e-08     3.2221e+01      
014000    3.5252e-01    3.5252e-01     2.4484e-08     3.2646e+01      
015000    3.5269e-01    3.5263e-01     1.7989e-06     3.3108e+01      
016000    3.5308e-01    3.5308e-01     3.7621e-08     3.3593e+01      
017000    3.5393e-01    3.5392e-01     1.5079e-07     3.4084e+01      
018000    3.5085e-01    3.5085e-01     1.4241e-08     3.4475e+01      
019000    3.5689e-01    3.5689e-01     1.7405e-08     3.5025e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
relu  final lambda= 35
err_ relu = 1.1142373
time used =  868.8811032772064


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge5_relu_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2466e-01    4.2466e-01     4.1685e-07     1.0004e+00      
001000    4.1997e-01    4.1997e-01     2.7761e-16     1.0018e+00      
002000    4.0303e-01    4.0296e-01     4.8053e-06     1.4900e+01      
003000    4.0461e-01    4.0458e-01     1.5404e-06     1.6282e+01      
004000    4.0389e-01    4.0389e-01     1.0214e-07     1.6946e+01      
005000    4.0064e-01    4.0062e-01     1.0577e-06     1.7313e+01      
006000    4.0335e-01    4.0335e-01     1.2858e-07     1.7897e+01      
007000    4.0105e-01    4.0105e-01     4.0846e-08     1.8452e+01      
008000    3.9385e-01    3.9383e-01     1.1183e-06     1.8970e+01      
009000    3.9693e-01    3.9693e-01     3.1003e-10     1.9467e+01      
010000    3.9729e-01    3.9729e-01     1.5890e-08     1.9987e+01      
011000    4.0091e-01    4.0091e-01     5.2509e-08     2.0528e+01      
012000    3.9792e-01    3.9792e-01     4.3101e-08     2.1181e+01      
013000    3.8917e-01    3.8903e-01     6.2013e-06     2.3709e+01      
014000    3.8850e-01    3.8839e-01     3.5283e-06     2.9940e+01      
015000    3.9051e-01    3.9044e-01     2.1918e-06     3.3171e+01      
016000    3.9097e-01    3.9089e-01     2.1721e-06     3.5627e+01      
017000    3.8926e-01    3.8922e-01     1.0284e-06     3.7763e+01      
018000    3.8538e-01    3.8530e-01     2.0328e-06     4.0883e+01      
019000    3.9256e-01    3.9210e-01     1.0859e-05     4.2942e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
relu  final lambda= 45
err_ relu = 0.9224457
time used =  607.3434648513794


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge5_sigmoid_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2467e-01    4.2466e-01     5.0352e-06     1.0050e+00      
001000    3.4158e-01    3.4135e-01     1.5845e-05     1.4774e+01      
002000    2.4437e-01    2.4403e-01     1.3031e-05     2.6110e+01      
003000    2.0896e-01    2.0854e-01     1.2768e-05     3.3118e+01      
004000    2.1360e-01    2.1321e-01     8.8743e-06     4.4254e+01      
005000    2.0292e-01    2.0288e-01     6.1910e-07     5.1892e+01      
006000    1.6583e-01    1.6580e-01     5.8020e-07     5.2504e+01      
007000    1.6580e-01    1.6568e-01     2.1676e-06     5.3981e+01      
008000    1.2860e-01    1.2842e-01     3.1959e-06     5.5875e+01      
009000    7.6110e-02    7.5968e-02     2.4585e-06     5.7960e+01      
010000    7.6053e-02    7.5911e-02     2.3568e-06     6.0352e+01      
011000    8.0662e-02    8.0496e-02     2.6350e-06     6.2910e+01      
012000    7.4847e-02    7.4686e-02     2.4602e-06     6.5333e+01      
013000    7.9460e-02    7.9321e-02     2.0459e-06     6.7558e+01      
014000    7.9153e-02    7.8967e-02     2.6524e-06     6.9903e+01      
015000    7.9733e-02    7.9569e-02     2.2718e-06     7.2085e+01      
016000    7.9191e-02    7.9039e-02     2.0455e-06     7.4127e+01      
017000    7.8460e-02    7.8319e-02     1.8534e-06     7.6264e+01      
018000    7.7939e-02    7.7785e-02     1.9689e-06     7.8198e+01      
019000    7.7429e-02    7.7284e-02     1.8025e-06     8.0171e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sigmoid  final lambda= 82
err_ sigmoid = 0.32257676
time used =  970.5833127498627


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge5_sigmoid_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2466e-01    4.2466e-01     1.7921e-06     1.0018e+00      
001000    4.1716e-01    4.1714e-01     1.3632e-06     9.9819e+00      
002000    1.4339e-01    1.4220e-01     5.7872e-05     2.0720e+01      
003000    1.1942e-02    1.1846e-02     3.1260e-06     3.0709e+01      
004000    5.3137e-03    5.3015e-03     3.9240e-07     3.1069e+01      
005000    2.7010e-03    2.7004e-03     1.9048e-08     3.1717e+01      
006000    3.6127e-04    3.5812e-04     9.9077e-08     3.1760e+01      
007000    8.6587e-05    8.6037e-05     1.7294e-08     3.1813e+01      
008000    4.0397e-05    4.0210e-05     5.8838e-09     3.1823e+01      
009000    1.5613e-05    1.5565e-05     1.5081e-09     3.1827e+01      
010000    7.7343e-06    7.7256e-06     2.7455e-10     3.1829e+01      
011000    5.3809e-06    5.3788e-06     6.5524e-11     3.1829e+01      
012000    4.2745e-06    4.2743e-06     3.9800e-12     3.1830e+01      
013000    4.0073e-06    3.9881e-06     6.0290e-10     3.1831e+01      
014000    3.5550e-06    3.5550e-06     1.2544e-13     3.1831e+01      
015000    3.1792e-06    3.1505e-06     9.0132e-10     3.1832e+01      
016000    2.9039e-06    2.9039e-06     1.8282e-15     3.1833e+01      
017000    5.5163e-06    5.4762e-06     1.2596e-09     3.1834e+01      
018000    2.6945e-06    2.6945e-06     3.4706e-13     3.1834e+01      
019000    2.6191e-06    2.6191e-06     1.5091e-12     3.1835e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sigmoid  final lambda= 31
err_ sigmoid = 0.00016088314
time used =  685.1138563156128


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge5_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2456e-01    4.2452e-01     3.8599e-05     1.0386e+00      
001000    3.3408e-05    3.3361e-05     2.9536e-09     1.5998e+01      
002000    1.1210e-05    1.1208e-05     1.4232e-10     1.6001e+01      
003000    5.2917e-06    5.2913e-06     2.7594e-11     1.6006e+01      
004000    2.6985e-06    2.6982e-06     2.0706e-11     1.6014e+01      
005000    1.2720e-05    1.1804e-05     5.7150e-08     1.6023e+01      
006000    1.3206e-06    1.2943e-06     1.6375e-09     1.6034e+01      
007000    5.5842e-07    5.5428e-07     2.5837e-10     1.6044e+01      
008000    3.2527e-07    3.2526e-07     5.2515e-13     1.6054e+01      
009000    6.5444e-07    6.3544e-07     1.1829e-09     1.6062e+01      
010000    1.5005e-06    1.4980e-06     1.5324e-10     1.6073e+01      
011000    1.8997e-07    1.8941e-07     3.4610e-11     1.6083e+01      
012000    4.2848e-06    4.2682e-06     1.0334e-09     1.6091e+01      
013000    5.4880e-06    5.4163e-06     4.4532e-09     1.6100e+01      
014000    3.0587e-07    3.0102e-07     3.0065e-10     1.6109e+01      
015000    1.3491e-07    1.3490e-07     2.7514e-13     1.6117e+01      
016000    1.3396e-07    1.3333e-07     3.8626e-11     1.6124e+01      
017000    1.0788e-06    9.8339e-07     5.9145e-09     1.6132e+01      
018000    2.4693e-07    2.3636e-07     6.5517e-10     1.6139e+01      
019000    3.5494e-07    3.3269e-07     1.3783e-09     1.6146e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 16
err_ sin²(x) = 0.00024161005
time used =  1214.685409784317


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge5_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2475e-01    4.2468e-01     7.6349e-05     1.0763e+00      
001000    2.7110e-05    2.7091e-05     1.3128e-09     1.4008e+01      
002000    1.4285e-05    1.4284e-05     4.5835e-11     1.4021e+01      
003000    7.8024e-06    7.7554e-06     3.3472e-09     1.4031e+01      
004000    3.2722e-06    3.2702e-06     1.4154e-10     1.4042e+01      
005000    2.8730e-06    2.8669e-06     4.3290e-10     1.4050e+01      
006000    4.4454e-06    4.4274e-06     1.2794e-09     1.4057e+01      
007000    9.2115e-07    9.1555e-07     3.9850e-10     1.4065e+01      
008000    6.2796e-07    6.2723e-07     5.1936e-11     1.4071e+01      
009000    5.2856e-07    5.2804e-07     3.6820e-11     1.4076e+01      
010000    3.1770e-06    3.0907e-06     6.1327e-09     1.4080e+01      
011000    5.2858e-06    5.2213e-06     4.5785e-09     1.4085e+01      
012000    3.2098e-07    3.2096e-07     1.0214e-12     1.4090e+01      
013000    4.4545e-07    4.4384e-07     1.1446e-10     1.4094e+01      
014000    1.9325e-05    1.9062e-05     1.8692e-08     1.4099e+01      
015000    1.4275e-06    1.4244e-06     2.2452e-10     1.4103e+01      
016000    2.2054e-07    2.2054e-07     3.0645e-13     1.4107e+01      
017000    8.4104e-05    8.2917e-05     8.4063e-08     1.4111e+01      
018000    3.4998e-05    3.4485e-05     3.6307e-08     1.4115e+01      
019000    1.4720e-06    1.4576e-06     1.0198e-09     1.4118e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 14
err_ sin²(x) = 0.0005577539
time used =  861.845695734024


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge5_sin2x_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2543e-01    4.2513e-01     3.0326e-04     1.3033e+00      
001000    2.4200e-03    2.4197e-03     1.9784e-08     1.4676e+01      
002000    4.5281e-05    4.5280e-05     6.1655e-11     1.4825e+01      
003000    3.0994e-05    3.0994e-05     2.6465e-11     1.4942e+01      
004000    2.3512e-05    2.3512e-05     2.2323e-11     1.5090e+01      
005000    1.8214e-05    1.8211e-05     2.3895e-10     1.5191e+01      
006000    1.4422e-05    1.4422e-05     1.4561e-11     1.5424e+01      
007000    8.2927e-05    7.4179e-05     5.6621e-07     1.5450e+01      
008000    9.0411e-06    9.0408e-06     2.1266e-11     1.5498e+01      
009000    7.4512e-06    7.4511e-06     8.4916e-12     1.5621e+01      
010000    5.7722e-06    5.7685e-06     2.3972e-10     1.5699e+01      
011000    5.8668e-06    5.7427e-06     7.8543e-09     1.5790e+01      
012000    2.4476e-05    2.0877e-05     2.2646e-07     1.5892e+01      
013000    3.1636e-06    3.1616e-06     1.2412e-10     1.5971e+01      
014000    2.7408e-06    2.7303e-06     6.4937e-10     1.6070e+01      
015000    2.2740e-06    2.2268e-06     2.9254e-09     1.6156e+01      
016000    2.0317e-06    2.0317e-06     9.3681e-13     1.6547e+01      
017000    4.0318e-05    3.6943e-05     2.0354e-07     1.6582e+01      
018000    5.6705e-06    4.9129e-06     4.5367e-08     1.6699e+01      
019000    1.8219e-06    1.7902e-06     1.8922e-09     1.6790e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)+x  final lambda= 16
err_ sin²(x)+x = 0.0031158652
time used =  1279.7158019542694


==> Yuanyuan_PDEs_Graphs- renamed graphs/edge5_sin2x_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.3738e-01    4.3582e-01     1.5551e-03     2.5551e+00      
001000    3.0298e-04    3.0167e-04     9.0386e-08     1.4522e+01      
002000    6.8605e-05    6.6002e-05     1.7387e-07     1.4969e+01      
003000    3.2825e-05    2.3301e-05     6.1585e-07     1.5465e+01      
004000    1.0034e-04    4.7057e-05     3.3843e-06     1.5749e+01      
005000    9.6713e-05    5.6237e-05     2.5281e-06     1.6013e+01      
006000    7.2621e-06    6.3586e-06     5.5825e-08     1.6183e+01      
007000    5.0387e-06    5.0373e-06     8.5854e-11     1.6337e+01      
008000    4.3051e-06    4.2646e-06     2.4597e-09     1.6449e+01      
009000    4.0224e-06    3.9700e-06     3.1583e-09     1.6589e+01      
010000    3.1371e-06    3.1365e-06     3.1745e-11     1.6685e+01      
011000    4.2757e-06    4.2210e-06     3.2636e-09     1.6757e+01      
012000    2.8571e-05    2.4046e-05     2.6864e-07     1.6845e+01      
013000    2.2434e-06    2.2411e-06     1.3785e-10     1.6921e+01      
014000    6.8552e-05    6.2568e-05     3.5240e-07     1.6983e+01      
015000    3.2412e-06    2.4197e-06     4.8171e-08     1.7055e+01      
016000    2.1653e-06    2.1099e-06     3.2389e-09     1.7121e+01      
017000    3.6354e-06    3.0311e-06     3.5204e-08     1.7167e+01      
018000    1.4131e-06    1.3608e-06     3.0356e-09     1.7226e+01      
019000    3.7059e-05    3.1993e-05     2.9305e-07     1.7286e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)+x  final lambda= 17
err_ sin²(x)+x = 0.029933704
time used =  901.8999254703522


==> Yuanyuan_PDEs_Graphs- renamed graphs/general_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.3568e+00    3.3562e+00     5.4535e-04     1.5453e+00      
001000    5.9527e-02    5.8997e-02     6.4545e-06     8.2099e+01      
002000    7.7966e-03    7.3035e-03     5.5856e-06     8.8279e+01      
003000    2.0661e-03    2.0631e-03     3.3086e-08     9.2091e+01      
004000    9.5217e-04    9.5041e-04     1.8306e-08     9.6050e+01      
005000    1.8002e-03    6.0078e-04     1.1947e-05     1.0040e+02      
006000    1.8302e-03    4.0299e-04     1.3693e-05     1.0424e+02      
007000    3.5539e-04    3.0165e-04     4.9675e-07     1.0819e+02      
008000    2.4798e-03    2.7735e-04     1.9662e-05     1.1203e+02      
009000    6.6382e-04    2.1462e-04     3.8821e-06     1.1571e+02      
010000    2.8055e-04    1.7126e-04     9.1618e-07     1.1929e+02      
011000    1.4876e-04    1.4600e-04     2.2467e-08     1.2292e+02      
012000    1.8868e-04    1.3105e-04     4.5614e-07     1.2635e+02      
013000    5.3895e-04    1.2457e-04     3.1951e-06     1.2969e+02      
014000    2.1945e-04    1.0614e-04     8.5186e-07     1.3302e+02      
015000    6.2641e-04    1.0255e-04     3.8458e-06     1.3622e+02      
016000    1.4656e-04    8.2061e-05     4.6292e-07     1.3932e+02      
017000    8.6239e-05    7.4948e-05     7.9285e-08     1.4242e+02      
018000    1.7576e-04    6.9893e-05     7.2805e-07     1.4541e+02      
019000    4.2219e-04    7.0162e-05     2.3723e-06     1.4839e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 151
err_ sin²(x) = 0.0034540074
time used =  8079.68895316124


==> Yuanyuan_PDEs_Graphs- renamed graphs/general_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.3561e+00    3.3557e+00     3.7530e-04     1.3753e+00      
001000    1.4388e-01    1.4383e-01     8.0442e-07     6.3920e+01      
002000    4.9757e-03    4.9713e-03     5.6871e-08     7.8208e+01      
003000    2.2070e-03    2.2036e-03     3.6642e-08     9.3039e+01      
004000    2.2434e-03    1.6263e-03     5.9039e-06     1.0454e+02      
005000    9.2241e-03    1.5973e-03     6.5440e-05     1.1661e+02      
006000    3.3886e-03    1.2489e-03     1.6970e-05     1.2610e+02      
007000    1.8116e-03    1.1039e-03     5.2217e-06     1.3554e+02      
008000    2.4309e-03    1.0172e-03     9.7542e-06     1.4495e+02      
009000    9.3302e-04    9.2641e-04     4.2919e-08     1.5392e+02      
010000    4.0040e-03    8.7573e-04     1.9274e-05     1.6233e+02      
011000    7.9598e-04    7.8603e-04     5.8295e-08     1.7062e+02      
012000    8.5926e-04    7.3012e-04     7.2319e-07     1.7857e+02      
013000    4.2357e-03    7.1850e-04     1.8877e-05     1.8634e+02      
014000    8.2414e-04    6.8186e-04     7.3219e-07     1.9431e+02      
015000    6.2764e-04    6.0368e-04     1.1912e-07     2.0117e+02      
016000    5.8387e-04    5.7080e-04     6.2571e-08     2.0885e+02      
017000    1.2698e-03    5.5748e-04     3.3004e-06     2.1582e+02      
018000    1.0475e-03    5.2910e-04     2.3294e-06     2.2255e+02      
019000    4.9497e-04    4.8860e-04     2.7757e-08     2.2920e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 235
err_ sin²(x) = 0.006991905
time used =  8138.2547380924225


==> Yuanyuan_PDEs_Graphs- renamed graphs/lasso_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.2541e+00    1.2541e+00     2.8116e-05     1.0281e+00      
001000    2.2599e-02    2.2582e-02     2.6935e-07     6.0970e+01      
002000    2.4143e-03    2.4139e-03     5.8962e-09     6.3333e+01      
003000    9.5000e-04    9.4980e-04     3.0145e-09     6.5398e+01      
004000    5.2223e-04    5.1986e-04     3.5190e-08     6.7429e+01      
005000    3.5007e-04    3.5006e-04     2.4566e-10     6.9072e+01      
006000    2.1159e-03    3.4593e-04     2.4896e-05     7.1120e+01      
007000    9.7281e-04    2.5003e-04     9.9078e-06     7.2960e+01      
008000    2.0118e-04    1.9480e-04     8.5324e-08     7.4746e+01      
009000    1.7033e-04    1.6974e-04     7.7423e-09     7.6377e+01      
010000    1.5606e-04    1.5576e-04     3.8567e-09     7.8174e+01      
011000    1.4534e-04    1.4527e-04     9.9034e-10     7.9873e+01      
012000    1.8862e-04    1.3408e-04     6.6678e-07     8.1797e+01      
013000    1.2861e-03    1.7483e-04     1.3314e-05     8.3474e+01      
014000    1.2757e-04    1.1469e-04     1.5142e-07     8.5074e+01      
015000    1.2872e-04    1.0814e-04     2.3786e-07     8.6542e+01      
016000    1.0301e-04    1.0281e-04     2.2467e-09     8.8174e+01      
017000    9.7873e-05    9.7792e-05     8.9710e-10     8.9782e+01      
018000    9.1203e-05    9.1201e-05     2.3373e-11     9.1357e+01      
019000    8.7496e-05    8.6328e-05     1.2557e-08     9.3012e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 94
err_ sin²(x) = 0.003705467
time used =  2776.366732120514


==> Yuanyuan_PDEs_Graphs- renamed graphs/lasso_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.2541e+00    1.2541e+00     4.1657e-05     1.0417e+00      
001000    1.1672e-01    1.1666e-01     1.3596e-06     4.4536e+01      
002000    1.3107e-02    1.3070e-02     6.9122e-07     5.2873e+01      
003000    3.6256e-03    3.3414e-03     4.9978e-06     5.6861e+01      
004000    1.0829e-03    1.0635e-03     3.1693e-07     6.1105e+01      
005000    6.6592e-04    4.8127e-04     2.8506e-06     6.4780e+01      
006000    3.8159e-04    3.7980e-04     2.6090e-08     6.8678e+01      
007000    2.4704e-03    3.7089e-04     2.9028e-05     7.2356e+01      
008000    2.9245e-04    2.8377e-04     1.1435e-07     7.5957e+01      
009000    6.1423e-04    2.5738e-04     4.5020e-06     7.9270e+01      
010000    8.3228e-04    2.5782e-04     6.9585e-06     8.2562e+01      
011000    2.2572e-04    2.0650e-04     2.2454e-07     8.5607e+01      
012000    1.0652e-03    1.9229e-04     9.8472e-06     8.8660e+01      
013000    2.3541e-04    1.6548e-04     7.6284e-07     9.1673e+01      
014000    2.1576e-04    1.5298e-04     6.6342e-07     9.4632e+01      
015000    1.5719e-04    1.3610e-04     2.1679e-07     9.7255e+01      
016000    1.3815e-04    1.2802e-04     1.0113e-07     1.0020e+02      
017000    1.1713e-04    1.1516e-04     1.9189e-08     1.0283e+02      
018000    1.7392e-04    1.0799e-04     6.2413e-07     1.0563e+02      
019000    2.1577e-04    9.7894e-05     1.0909e-06     1.0806e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 110
err_ sin²(x) = 0.006560534
time used =  2810.608324289322


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge10_relu_25.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.0965e-01    4.0965e-01     1.1204e-10     1.0000e+00      
001000    1.5354e-01    1.5352e-01     4.1144e-07     5.0957e+01      
002000    1.4933e-01    1.4930e-01     2.5809e-07     8.3430e+01      
003000    1.4337e-01    1.4334e-01     2.9837e-07     1.1510e+02      
004000    1.3790e-01    1.3785e-01     3.3999e-07     1.4946e+02      
005000    1.3564e-01    1.3560e-01     2.4438e-07     1.7675e+02      
006000    1.4289e-01    1.4283e-01     3.0962e-07     2.0617e+02      
007000    1.4758e-01    1.4752e-01     2.4187e-07     2.3130e+02      
008000    1.4171e-01    1.4166e-01     2.0586e-07     2.5283e+02      
009000    1.3889e-01    1.3884e-01     1.7505e-07     2.7403e+02      
010000    1.3302e-01    1.3297e-01     1.6933e-07     2.9158e+02      
011000    1.3335e-01    1.3331e-01     1.3295e-07     3.0685e+02      
012000    1.4300e-01    1.4294e-01     1.8319e-07     3.2658e+02      
013000    1.3476e-01    1.3470e-01     1.7497e-07     3.4565e+02      
014000    1.4088e-01    1.4081e-01     1.8437e-07     3.6435e+02      
015000    1.2795e-01    1.2788e-01     1.8274e-07     3.8232e+02      
016000    1.2939e-01    1.2934e-01     1.3186e-07     3.9606e+02      
017000    1.3353e-01    1.3347e-01     1.4088e-07     4.0879e+02      
018000    1.2991e-01    1.2985e-01     1.3815e-07     4.2183e+02      
019000    1.2983e-01    1.2979e-01     9.0356e-08     4.3234e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 443
err= 11.609444
time used =  1115.469816684723


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge10_relu_50.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.9524e-02    5.9524e-02     1.4245e-10     1.0000e+00      
001000    3.0376e-02    3.0364e-02     3.0667e-07     3.9173e+01      
002000    2.8306e-02    2.8282e-02     3.0754e-07     7.6062e+01      
003000    2.6295e-02    2.6267e-02     2.6781e-07     1.0708e+02      
004000    2.7140e-02    2.7103e-02     2.7674e-07     1.3498e+02      
005000    2.7535e-02    2.7496e-02     2.4280e-07     1.6036e+02      
006000    2.8700e-02    2.8657e-02     2.3494e-07     1.8505e+02      
007000    2.8303e-02    2.8272e-02     1.5363e-07     2.0380e+02      
008000    2.8129e-02    2.8108e-02     9.5687e-08     2.1553e+02      
009000    2.6388e-02    2.6376e-02     5.3549e-08     2.2405e+02      
010000    2.5472e-02    2.5468e-02     1.9941e-08     2.2768e+02      
011000    2.5537e-02    2.5536e-02     5.6013e-09     2.2919e+02      
012000    2.7793e-02    2.7792e-02     4.1437e-09     2.2989e+02      
013000    2.5998e-02    2.5997e-02     3.5388e-09     2.3042e+02      
014000    2.7744e-02    2.7743e-02     3.9168e-09     2.3073e+02      
015000    2.5078e-02    2.5077e-02     2.5618e-09     2.3097e+02      
016000    2.4982e-02    2.4981e-02     4.7714e-09     2.3139e+02      
017000    2.6441e-02    2.6440e-02     4.7497e-09     2.3186e+02      
018000    2.5242e-02    2.5241e-02     2.9249e-09     2.3223e+02      
019000    2.5522e-02    2.5522e-02     3.6205e-09     2.3265e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 233
err= 10.595721
time used =  1817.5672402381897


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge10_sigmoid_25.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.0866e-01    4.0866e-01     2.3875e-11     1.0000e+00      
001000    1.8792e-01    1.8791e-01     3.7070e-07     1.5367e+01      
002000    1.5838e-01    1.5833e-01     6.7396e-07     7.1502e+01      
003000    1.5041e-01    1.5032e-01     6.9591e-07     1.4253e+02      
004000    1.4920e-01    1.4909e-01     5.4846e-07     2.0102e+02      
005000    1.5046e-01    1.5032e-01     5.5660e-07     2.5453e+02      
006000    1.5513e-01    1.5496e-01     5.4978e-07     3.0863e+02      
007000    1.6033e-01    1.6013e-01     5.4198e-07     3.6241e+02      
008000    1.5358e-01    1.5336e-01     5.3850e-07     4.1582e+02      
009000    1.5660e-01    1.5637e-01     5.0512e-07     4.6747e+02      
010000    1.4850e-01    1.4822e-01     5.2700e-07     5.2110e+02      
011000    1.4436e-01    1.4406e-01     5.0950e-07     5.7414e+02      
012000    1.5647e-01    1.5614e-01     5.2107e-07     6.2722e+02      
013000    1.5044e-01    1.5008e-01     5.1915e-07     6.8196e+02      
014000    1.5506e-01    1.5466e-01     5.3191e-07     7.3536e+02      
015000    1.4444e-01    1.4406e-01     4.8520e-07     7.8517e+02      
016000    1.4401e-01    1.4372e-01     3.5459e-07     8.2352e+02      
017000    1.4389e-01    1.4359e-01     3.5064e-07     8.5701e+02      
018000    1.3623e-01    1.3595e-01     3.0847e-07     8.8885e+02      
019000    1.3038e-01    1.3014e-01     2.6748e-07     9.1734e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 946
err= 11.712318
time used =  1191.8865990638733


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge10_sigmoid_50.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.9599e-02    5.9599e-02     1.7467e-11     1.0000e+00      
001000    3.8295e-02    3.8265e-02     6.8709e-07     4.4348e+01      
002000    3.0964e-02    3.0903e-02     5.8019e-07     1.0662e+02      
003000    2.9574e-02    2.9478e-02     5.7958e-07     1.6567e+02      
004000    3.0531e-02    3.0403e-02     5.7359e-07     2.2405e+02      
005000    3.1052e-02    3.0884e-02     5.9402e-07     2.8137e+02      
006000    3.2671e-02    3.2474e-02     5.8284e-07     3.3882e+02      
007000    3.2328e-02    3.2138e-02     4.8548e-07     3.9117e+02      
008000    3.1609e-02    3.1436e-02     3.9796e-07     4.3399e+02      
009000    2.9235e-02    2.9080e-02     3.2915e-07     4.7139e+02      
010000    2.6992e-02    2.6846e-02     2.8964e-07     5.0227e+02      
011000    2.6775e-02    2.6631e-02     2.7123e-07     5.3108e+02      
012000    2.8127e-02    2.7937e-02     3.3703e-07     5.6453e+02      
013000    2.5641e-02    2.5446e-02     3.2548e-07     5.9909e+02      
014000    2.6780e-02    2.6586e-02     3.0706e-07     6.3097e+02      
015000    2.4540e-02    2.4326e-02     3.2260e-07     6.6242e+02      
016000    2.4816e-02    2.4630e-02     2.6919e-07     6.9029e+02      
017000    2.4303e-02    2.4069e-02     3.2533e-07     7.1852e+02      
018000    2.3186e-02    2.2962e-02     2.9863e-07     7.4811e+02      
019000    2.2449e-02    2.2282e-02     2.1494e-07     7.7420e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 801
err= 9.77153
time used =  1372.5173707008362


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge10_sin2_25.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.0776e-01    4.0776e-01     2.9024e-11     1.0000e+00      
001000    1.8872e-01    1.8872e-01     3.1048e-07     1.3926e+01      
002000    1.5084e-01    1.5083e-01     2.3883e-07     4.6020e+01      
003000    1.1000e-01    1.0998e-01     2.0968e-07     7.1044e+01      
004000    8.0146e-02    8.0138e-02     9.4083e-08     8.4670e+01      
005000    5.5312e-02    5.5292e-02     2.0755e-07     9.8681e+01      
006000    3.3087e-02    3.3065e-02     1.9608e-07     1.1597e+02      
007000    9.2842e-03    9.2801e-03     3.3520e-08     1.2322e+02      
008000    4.3891e-03    4.3880e-03     8.4571e-09     1.2556e+02      
009000    2.1143e-03    2.1039e-03     8.0932e-08     1.2974e+02      
010000    6.3318e-04    6.2961e-04     2.6406e-08     1.3545e+02      
011000    2.4351e-04    2.4170e-04     1.3204e-08     1.3735e+02      
012000    9.9668e-05    9.8780e-05     6.4250e-09     1.3827e+02      
013000    5.4267e-05    5.3781e-05     3.5057e-09     1.3869e+02      
014000    4.5548e-05    4.5099e-05     3.2267e-09     1.3903e+02      
015000    3.0647e-05    3.0310e-05     2.4173e-09     1.3930e+02      
016000    2.4779e-05    2.4501e-05     1.9946e-09     1.3952e+02      
017000    1.6851e-05    1.6626e-05     1.6078e-09     1.3970e+02      
018000    1.7528e-05    1.7324e-05     1.4543e-09     1.3985e+02      
019000    1.4152e-05    1.4001e-05     1.0749e-09     1.3998e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 140
err= 0.6004823
time used =  1376.1178123950958


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge10_sin2_50.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.9564e-02    5.9564e-02     9.6652e-12     1.0000e+00      
001000    3.1215e-02    3.1200e-02     4.4578e-07     3.2089e+01      
002000    1.2958e-02    1.2952e-02     8.6666e-08     5.8458e+01      
003000    1.9971e-03    1.9937e-03     5.0021e-08     6.8718e+01      
004000    1.8474e-04    1.8335e-04     1.9523e-08     7.1098e+01      
005000    3.3530e-05    3.3208e-05     4.4783e-09     7.1922e+01      
006000    1.1610e-05    1.1464e-05     2.0267e-09     7.2227e+01      
007000    5.1784e-06    5.1230e-06     7.6609e-10     7.2349e+01      
008000    2.9318e-06    2.9061e-06     3.5456e-10     7.2407e+01      
009000    1.8042e-06    1.7843e-06     2.7490e-10     7.2438e+01      
010000    1.3123e-06    1.2996e-06     1.7574e-10     7.2458e+01      
011000    8.5044e-07    8.4305e-07     1.0187e-10     7.2472e+01      
012000    6.6729e-07    6.6133e-07     8.2243e-11     7.2481e+01      
013000    2.5771e-06    2.5729e-06     5.8085e-11     7.2488e+01      
014000    4.6285e-07    4.5900e-07     5.3084e-11     7.2495e+01      
015000    4.1970e-07    4.1601e-07     5.0955e-11     7.2502e+01      
016000    3.4795e-07    3.4451e-07     4.7471e-11     7.2507e+01      
017000    3.3749e-07    3.3455e-07     4.0586e-11     7.2513e+01      
018000    2.8034e-07    2.7754e-07     3.8620e-11     7.2517e+01      
019000    2.6086e-07    2.5836e-07     3.4397e-11     7.2520e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 72
err= 0.19798714
time used =  1267.5368609428406


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge10_sin2x_25.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.0434e-01    4.0434e-01     2.7462e-11     1.0000e+00      
001000    1.5434e-01    1.5432e-01     3.6492e-07     4.4526e+01      
002000    1.4999e-01    1.4997e-01     2.8584e-07     8.3013e+01      
003000    1.3335e-01    1.3331e-01     3.6274e-07     1.1560e+02      
004000    7.7404e-02    7.7374e-02     2.0136e-07     1.4977e+02      
005000    3.6599e-02    3.6588e-02     6.5557e-08     1.6052e+02      
006000    1.7590e-02    1.7588e-02     1.4970e-08     1.6349e+02      
007000    9.6864e-03    9.6822e-03     2.5739e-08     1.6560e+02      
008000    4.9894e-03    4.9848e-03     2.7394e-08     1.6828e+02      
009000    3.0579e-03    3.0507e-03     4.1744e-08     1.7172e+02      
010000    1.6282e-03    1.6231e-03     2.9120e-08     1.7499e+02      
011000    1.0448e-03    1.0412e-03     2.0302e-08     1.7724e+02      
012000    7.5698e-04    7.5458e-04     1.3398e-08     1.7887e+02      
013000    5.4196e-04    5.3924e-04     1.5090e-08     1.8045e+02      
014000    5.3077e-04    5.2833e-04     1.3391e-08     1.8186e+02      
015000    3.9015e-04    3.8758e-04     1.4025e-08     1.8345e+02      
016000    6.3734e-04    6.3430e-04     1.6452e-08     1.8487e+02      
017000    2.3798e-04    2.3564e-04     1.2581e-08     1.8607e+02      
018000    1.9964e-04    1.9774e-04     1.0154e-08     1.8722e+02      
019000    1.9920e-04    1.9735e-04     9.7951e-09     1.8828e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 189
err= 1.6566439
time used =  1383.5847990512848


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge10_sin2x_50.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.9392e-02    5.9392e-02     1.1748e-11     1.0000e+00      
001000    3.1252e-02    3.1229e-02     4.7895e-07     4.8030e+01      
002000    2.7274e-02    2.7240e-02     3.6066e-07     9.4363e+01      
003000    9.8176e-03    9.7982e-03     1.5630e-07     1.2413e+02      
004000    4.3094e-03    4.3028e-03     5.0347e-08     1.3173e+02      
005000    2.2764e-03    2.2729e-03     2.5961e-08     1.3531e+02      
006000    1.2573e-03    1.2515e-03     4.1752e-08     1.3899e+02      
007000    8.8338e-04    8.7821e-04     3.6192e-08     1.4297e+02      
008000    6.3489e-04    6.3171e-04     2.1771e-08     1.4592e+02      
009000    4.0696e-04    4.0408e-04     1.9412e-08     1.4791e+02      
010000    2.4622e-04    2.4487e-04     9.0504e-09     1.4917e+02      
011000    1.4355e-04    1.4223e-04     8.8037e-09     1.4996e+02      
012000    1.2831e-04    1.2716e-04     7.5794e-09     1.5113e+02      
013000    9.2899e-05    9.1636e-05     8.3108e-09     1.5204e+02      
014000    7.3287e-05    7.2181e-05     7.2399e-09     1.5281e+02      
015000    5.3104e-05    5.2230e-05     5.6917e-09     1.5348e+02      
016000    4.2585e-05    4.1996e-05     3.8305e-09     1.5391e+02      
017000    4.7371e-05    4.6950e-05     2.7319e-09     1.5425e+02      
018000    2.9163e-05    2.8829e-05     2.1612e-09     1.5455e+02      
019000    1.0437e-04    1.0414e-04     1.4530e-09     1.5477e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 155
err= 0.69083273
time used =  1321.1093130111694


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge1_relu_25.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.7467e-01    3.7467e-01     1.0044e-12     1.0000e+00      
001000    5.6697e-02    5.6692e-02     1.1716e-07     4.0488e+01      
002000    1.9571e-03    1.9430e-03     2.3806e-07     5.9488e+01      
003000    1.2921e-03    1.2757e-03     2.0349e-07     8.0160e+01      
004000    1.3373e-03    1.3211e-03     1.6531e-07     9.7673e+01      
005000    1.0654e-03    1.0473e-03     1.5869e-07     1.1402e+02      
006000    1.1860e-03    1.1682e-03     1.3730e-07     1.2928e+02      
007000    1.2504e-03    1.2356e-03     1.0536e-07     1.4070e+02      
008000    1.0781e-03    1.0581e-03     1.3011e-07     1.5335e+02      
009000    9.8949e-04    9.7075e-04     1.1302e-07     1.6578e+02      
010000    1.0556e-03    1.0354e-03     1.1419e-07     1.7721e+02      
011000    1.2679e-03    1.2478e-03     1.0634e-07     1.8895e+02      
012000    9.5226e-04    9.3296e-04     9.6897e-08     1.9912e+02      
013000    9.9887e-04    9.7542e-04     1.1138e-07     2.1058e+02      
014000    9.4268e-04    9.1757e-04     1.1334e-07     2.2151e+02      
015000    1.2427e-03    1.2174e-03     1.0880e-07     2.3290e+02      
016000    8.8313e-04    8.4971e-04     1.3656e-07     2.4473e+02      
017000    6.3595e-04    6.0069e-04     1.3653e-07     2.5827e+02      
018000    6.0576e-04    5.6800e-04     1.3908e-07     2.7154e+02      
019000    3.6640e-04    3.3780e-04     1.0069e-07     2.8402e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 291
err= 1.4026349
time used =  1068.0876948833466


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge1_relu_50.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.2503e-02    5.2503e-02     2.2819e-11     1.0000e+00      
001000    4.5285e-04    4.4675e-04     1.8618e-07     3.2798e+01      
002000    3.6182e-05    3.1988e-05     9.2250e-08     4.5475e+01      
003000    2.0639e-05    1.6778e-05     7.2463e-08     5.3283e+01      
004000    1.7158e-05    1.4178e-05     5.0362e-08     5.9182e+01      
005000    1.2221e-05    9.3389e-06     4.4982e-08     6.4083e+01      
006000    1.2391e-05    1.0098e-05     3.3684e-08     6.8064e+01      
007000    1.2161e-05    1.0312e-05     2.6077e-08     7.0918e+01      
008000    8.4939e-06    7.1065e-06     1.8977e-08     7.3116e+01      
009000    8.1443e-06    7.2829e-06     1.1554e-08     7.4553e+01      
010000    6.7199e-06    5.8149e-06     1.1941e-08     7.5792e+01      
011000    7.2307e-06    6.5508e-06     8.8516e-09     7.6806e+01      
012000    6.6291e-06    6.1583e-06     6.0698e-09     7.7555e+01      
013000    7.0047e-06    6.4907e-06     6.5680e-09     7.8266e+01      
014000    5.8229e-06    5.4095e-06     5.2416e-09     7.8868e+01      
015000    5.2179e-06    4.8265e-06     4.9254e-09     7.9457e+01      
016000    5.4396e-06    5.0616e-06     4.7291e-09     7.9939e+01      
017000    5.8297e-06    5.5670e-06     3.2691e-09     8.0337e+01      
018000    5.3288e-06    5.0272e-06     3.7382e-09     8.0670e+01      
019000    5.0181e-06    4.7450e-06     3.3688e-09     8.1082e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 81
err= 0.3959815
time used =  1136.2699434757233


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge1_sigmoid_25.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.7861e-01    3.7861e-01     6.1353e-11     1.0000e+00      
001000    1.8793e-01    1.8792e-01     3.9351e-07     1.6022e+01      
002000    1.5420e-01    1.5416e-01     6.0294e-07     6.7961e+01      
003000    1.6271e-01    1.6262e-01     6.4271e-07     1.3412e+02      
004000    1.5543e-01    1.5530e-01     6.2179e-07     1.9424e+02      
005000    1.1428e-01    1.1415e-01     5.4805e-07     2.4430e+02      
006000    6.4991e-02    6.4903e-02     3.0679e-07     2.8809e+02      
007000    5.5697e-02    5.5597e-02     3.1053e-07     3.2084e+02      
008000    4.2269e-02    4.2164e-02     2.9631e-07     3.5443e+02      
009000    3.2682e-02    3.2599e-02     2.2015e-07     3.7932e+02      
010000    2.4435e-02    2.4343e-02     2.2849e-07     4.0510e+02      
011000    2.1073e-02    2.1000e-02     1.7195e-07     4.2661e+02      
012000    1.5103e-02    1.5045e-02     1.3058e-07     4.4154e+02      
013000    1.1400e-02    1.1354e-02     1.0122e-07     4.5348e+02      
014000    5.9944e-03    5.9550e-03     8.5152e-08     4.6232e+02      
015000    2.8877e-03    2.8730e-03     3.1426e-08     4.6727e+02      
016000    1.4759e-03    1.4670e-03     1.8758e-08     4.6980e+02      
017000    6.7693e-04    6.7299e-04     8.3450e-09     4.7111e+02      
018000    3.6791e-04    3.6517e-04     5.8142e-09     4.7186e+02      
019000    1.2870e-04    1.2730e-04     2.9691e-09     4.7222e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 472
err= 0.4602798
time used =  1109.4426758289337


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge1_sigmoid_50.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.2166e-02    5.2166e-02     1.4045e-10     1.0000e+00      
001000    3.9200e-02    3.9166e-02     7.0819e-07     4.6868e+01      
002000    3.0196e-02    3.0142e-02     5.3583e-07     1.0086e+02      
003000    2.8866e-03    2.8364e-03     3.3864e-07     1.4821e+02      
004000    1.1214e-03    1.0830e-03     2.2051e-07     1.7420e+02      
005000    5.9207e-04    5.6650e-04     1.3442e-07     1.9028e+02      
006000    3.7315e-04    3.6022e-04     6.4659e-08     2.0000e+02      
007000    2.1025e-04    2.0301e-04     3.5267e-08     2.0540e+02      
008000    7.7327e-05    7.3203e-05     1.9812e-08     2.0817e+02      
009000    3.8707e-05    3.7260e-05     6.9076e-09     2.0948e+02      
010000    1.0910e-05    1.0193e-05     3.4145e-09     2.0999e+02      
011000    5.7134e-06    5.5426e-06     8.1256e-10     2.1016e+02      
012000    2.3639e-06    2.2899e-06     3.5169e-10     2.1021e+02      
013000    1.4818e-06    1.4016e-06     3.8113e-10     2.1025e+02      
014000    1.0248e-06    9.6503e-07     2.8405e-10     2.1028e+02      
015000    9.0439e-07    8.4549e-07     2.8003e-10     2.1032e+02      
016000    6.9672e-07    6.3062e-07     3.1423e-10     2.1034e+02      
017000    7.9913e-07    7.4627e-07     2.5124e-10     2.1037e+02      
018000    5.5249e-07    4.9938e-07     2.5243e-10     2.1040e+02      
019000    5.6052e-07    5.0846e-07     2.4740e-10     2.1043e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 210
err= 0.1453651
time used =  1172.8017420768738


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge1_sin2_25.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.7436e-01    3.7436e-01     3.8533e-14     1.0000e+00      
001000    1.5677e-01    1.5677e-01     4.2634e-08     6.6482e+00      
002000    4.9377e-02    4.9377e-02     1.6601e-08     8.2661e+00      
003000    1.1484e-02    1.1483e-02     3.3555e-08     1.3833e+01      
004000    2.3932e-03    2.3923e-03     4.7722e-08     1.7469e+01      
005000    4.2210e-04    4.2131e-04     3.6645e-08     2.1422e+01      
006000    5.6814e-05    5.6240e-05     2.3415e-08     2.4545e+01      
007000    2.8572e-05    2.8322e-05     9.6016e-09     2.6125e+01      
008000    1.1910e-05    1.1680e-05     8.4864e-09     2.7087e+01      
009000    5.2590e-06    5.1222e-06     4.9315e-09     2.7752e+01      
010000    3.8064e-06    3.7204e-06     3.0506e-09     2.8188e+01      
011000    2.5074e-06    2.4439e-06     2.2311e-09     2.8448e+01      
012000    1.9040e-06    1.8533e-06     1.7722e-09     2.8645e+01      
013000    1.4509e-06    1.4021e-06     1.6928e-09     2.8827e+01      
014000    1.0975e-06    1.0569e-06     1.3985e-09     2.8981e+01      
015000    7.7948e-07    7.4554e-07     1.1658e-09     2.9113e+01      
016000    7.0137e-07    6.6784e-07     1.1468e-09     2.9231e+01      
017000    6.0703e-07    5.7919e-07     9.4875e-10     2.9335e+01      
018000    4.5599e-07    4.3255e-07     7.9666e-10     2.9424e+01      
019000    4.3176e-07    4.0889e-07     7.7511e-10     2.9505e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 29
err= 0.21271977
time used =  1286.9643223285675


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge1_sin2_50.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.2484e-02    5.2484e-02     4.4015e-14     1.0000e+00      
001000    6.1833e-03    6.1832e-03     1.5049e-08     4.7671e+00      
002000    2.5225e-04    2.5218e-04     1.0436e-08     6.0579e+00      
003000    2.6087e-05    2.6075e-05     1.7883e-09     6.5398e+00      
004000    6.8599e-06    6.8564e-06     5.3352e-10     6.6389e+00      
005000    2.2057e-06    2.2000e-06     8.4702e-10     6.6978e+00      
006000    7.0575e-07    6.9800e-07     1.1380e-09     6.8099e+00      
007000    5.5936e-07    5.5029e-07     1.3113e-09     6.9172e+00      
008000    3.6315e-07    3.5561e-07     1.0727e-09     7.0322e+00      
009000    2.5711e-07    2.4985e-07     1.0173e-09     7.1336e+00      
010000    7.3451e-07    7.2773e-07     9.3794e-10     7.2324e+00      
011000    1.9304e-07    1.8627e-07     9.2383e-10     7.3280e+00      
012000    1.2815e-07    1.2180e-07     8.5634e-10     7.4199e+00      
013000    3.8934e-07    3.8274e-07     8.7966e-10     7.5060e+00      
014000    9.2169e-08    8.6235e-08     7.8160e-10     7.5926e+00      
015000    8.0213e-08    7.4934e-08     6.8866e-10     7.6661e+00      
016000    7.7119e-08    7.1901e-08     6.7447e-10     7.7361e+00      
017000    7.6842e-08    7.1228e-08     7.1944e-10     7.8039e+00      
018000    6.6791e-08    6.1802e-08     6.3403e-10     7.8688e+00      
019000    6.5511e-08    6.0731e-08     6.0289e-10     7.9279e+00      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 7
err= 0.20663859
time used =  1370.361168384552


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge1_sin2x_25.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.8091e-01    3.8091e-01     6.7826e-10     1.0001e+00      
001000    8.3583e-02    8.3566e-02     3.9544e-07     4.2698e+01      
002000    4.7567e-04    4.7024e-04     9.0927e-08     5.9810e+01      
003000    1.3283e-04    1.2926e-04     5.4058e-08     6.6063e+01      
004000    8.8621e-05    8.6019e-05     3.6819e-08     7.0654e+01      
005000    3.2196e-05    2.9981e-05     3.0064e-08     7.3683e+01      
006000    1.2767e-05    1.0870e-05     2.4774e-08     7.6600e+01      
007000    7.1767e-06    6.0462e-06     1.4405e-08     7.8484e+01      
008000    3.7502e-06    3.0806e-06     8.4169e-09     7.9552e+01      
009000    3.2274e-06    2.7422e-06     6.0495e-09     8.0209e+01      
010000    2.2233e-06    1.8582e-06     4.5214e-09     8.0747e+01      
011000    2.5717e-06    2.2229e-06     4.2962e-09     8.1198e+01      
012000    1.8486e-06    1.5490e-06     3.6713e-09     8.1603e+01      
013000    1.6693e-06    1.4056e-06     3.2176e-09     8.1951e+01      
014000    1.2195e-06    1.0223e-06     2.3976e-09     8.2242e+01      
015000    9.8969e-07    8.5324e-07     1.6548e-09     8.2453e+01      
016000    1.6433e-06    1.5118e-06     1.5914e-09     8.2633e+01      
017000    1.0938e-06    9.7249e-07     1.4660e-09     8.2782e+01      
018000    7.6414e-07    6.7080e-07     1.1257e-09     8.2913e+01      
019000    7.6313e-07    6.9519e-07     8.1849e-10     8.3007e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 83
err= 0.1585003
time used =  1466.1014833450317


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge1_sin2x_50.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.2482e-02    5.2482e-02     8.1673e-11     1.0000e+00      
001000    1.9161e-04    1.8916e-04     1.0886e-07     2.2467e+01      
002000    1.6343e-05    1.3538e-05     8.7120e-08     3.2210e+01      
003000    7.4877e-06    5.4955e-06     5.1074e-08     3.9010e+01      
004000    5.2037e-06    4.0023e-06     2.8116e-08     4.2733e+01      
005000    2.6490e-06    1.9733e-06     1.4994e-08     4.5066e+01      
006000    1.6382e-06    1.2615e-06     8.1686e-09     4.6118e+01      
007000    1.3639e-06    1.0898e-06     5.8588e-09     4.6794e+01      
008000    7.4242e-07    6.0913e-07     2.8240e-09     4.7199e+01      
009000    6.3414e-07    5.3454e-07     2.1001e-09     4.7425e+01      
010000    3.9525e-07    3.2139e-07     1.5514e-09     4.7609e+01      
011000    4.1157e-07    3.3844e-07     1.5309e-09     4.7769e+01      
012000    3.0754e-07    2.4904e-07     1.2211e-09     4.7907e+01      
013000    2.9430e-07    2.3696e-07     1.1937e-09     4.8035e+01      
014000    2.8435e-07    2.3607e-07     1.0028e-09     4.8147e+01      
015000    1.9323e-07    1.5832e-07     7.2375e-10     4.8234e+01      
016000    1.8936e-07    1.5415e-07     7.2872e-10     4.8316e+01      
017000    2.5205e-07    2.1019e-07     8.6488e-10     4.8399e+01      
018000    1.7820e-07    1.4529e-07     6.7906e-10     4.8474e+01      
019000    1.9466e-07    1.6624e-07     5.8570e-10     4.8533e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 48
err= 0.20651469
time used =  1331.5187661647797


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge5_relu_25.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.4115e-01    4.4115e-01     1.9844e-10     1.0000e+00      
001000    1.4584e-01    1.4582e-01     3.4311e-07     4.2742e+01      
002000    1.4465e-01    1.4464e-01     2.4379e-07     7.3569e+01      
003000    1.4794e-01    1.4792e-01     2.5038e-07     9.8378e+01      
004000    1.4157e-01    1.4154e-01     2.4551e-07     1.2281e+02      
005000    1.2901e-01    1.2895e-01     4.1301e-07     1.6304e+02      
006000    1.1828e-01    1.1822e-01     2.9570e-07     1.9720e+02      
007000    1.1357e-01    1.1351e-01     2.3097e-07     2.2573e+02      
008000    1.0925e-01    1.0918e-01     2.9808e-07     2.5397e+02      
009000    1.1924e-01    1.1916e-01     2.5544e-07     2.7984e+02      
010000    9.7705e-02    9.7590e-02     3.6990e-07     3.0979e+02      
011000    1.1863e-01    1.1851e-01     3.2823e-07     3.4665e+02      
012000    1.0087e-01    1.0075e-01     3.1141e-07     3.8235e+02      
013000    9.6258e-02    9.6111e-02     3.5223e-07     4.1592e+02      
014000    9.6624e-02    9.6487e-02     3.0566e-07     4.4651e+02      
015000    1.0196e-01    1.0180e-01     3.4584e-07     4.7909e+02      
016000    9.3926e-02    9.3763e-02     3.2019e-07     5.1115e+02      
017000    9.4426e-02    9.4282e-02     2.6570e-07     5.4045e+02      
018000    1.0159e-01    1.0141e-01     3.1868e-07     5.7123e+02      
019000    1.0407e-01    1.0388e-01     3.2136e-07     6.0270e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 635
err= 9.005926
time used =  1108.966260433197


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge5_relu_50.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    6.5015e-02    6.5015e-02     1.9789e-10     1.0000e+00      
001000    3.0246e-02    3.0229e-02     4.3076e-07     3.8575e+01      
002000    2.6859e-02    2.6839e-02     2.6940e-07     7.5408e+01      
003000    2.3569e-02    2.3544e-02     2.4817e-07     9.9744e+01      
004000    1.5974e-02    1.5965e-02     7.2053e-08     1.1620e+02      
005000    1.3100e-02    1.3097e-02     2.2189e-08     1.1950e+02      
006000    1.0296e-02    1.0293e-02     2.6217e-08     1.2212e+02      
007000    1.2298e-02    1.2295e-02     2.8303e-08     1.2481e+02      
008000    1.0935e-02    1.0932e-02     2.5002e-08     1.2707e+02      
009000    1.1921e-02    1.1918e-02     1.9885e-08     1.2921e+02      
010000    9.8676e-03    9.8652e-03     1.8313e-08     1.3113e+02      
011000    1.4690e-02    1.4688e-02     1.7511e-08     1.3280e+02      
012000    1.0626e-02    1.0623e-02     1.9743e-08     1.3469e+02      
013000    9.1017e-03    9.0995e-03     1.6076e-08     1.3642e+02      
014000    1.0340e-02    1.0338e-02     1.7115e-08     1.3814e+02      
015000    1.1073e-02    1.1071e-02     1.3560e-08     1.3964e+02      
016000    9.5342e-03    9.5324e-03     1.2732e-08     1.4125e+02      
017000    1.1692e-02    1.1690e-02     1.2894e-08     1.4260e+02      
018000    1.1124e-02    1.1121e-02     1.7143e-08     1.4430e+02      
019000    1.0900e-02    1.0898e-02     1.3638e-08     1.4556e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 146
err= 5.541436
time used =  1111.439771413803


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge5_sigmoid_25.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2692e-01    4.2692e-01     2.1663e-10     1.0000e+00      
001000    1.8492e-01    1.8491e-01     4.1916e-07     1.7806e+01      
002000    1.5570e-01    1.5564e-01     7.1300e-07     8.1528e+01      
003000    1.5787e-01    1.5779e-01     5.6067e-07     1.4934e+02      
004000    1.5089e-01    1.5079e-01     5.2642e-07     2.0346e+02      
005000    1.5399e-01    1.5386e-01     5.1736e-07     2.5861e+02      
006000    1.6088e-01    1.6071e-01     5.3939e-07     3.1255e+02      
007000    1.5732e-01    1.5713e-01     5.2532e-07     3.6558e+02      
008000    1.5114e-01    1.5091e-01     5.4995e-07     4.1933e+02      
009000    1.5536e-01    1.5509e-01     5.6476e-07     4.7425e+02      
010000    1.3690e-01    1.3666e-01     4.6183e-07     5.2128e+02      
011000    1.4447e-01    1.4427e-01     3.5412e-07     5.6469e+02      
012000    1.2925e-01    1.2905e-01     3.2091e-07     5.9884e+02      
013000    1.2159e-01    1.2139e-01     3.2212e-07     6.3163e+02      
014000    1.1934e-01    1.1915e-01     3.0058e-07     6.6261e+02      
015000    1.2345e-01    1.2324e-01     2.9093e-07     6.9165e+02      
016000    1.1131e-01    1.1110e-01     2.8301e-07     7.1909e+02      
017000    1.1225e-01    1.1207e-01     2.4615e-07     7.4716e+02      
018000    1.1471e-01    1.1451e-01     2.6718e-07     7.7368e+02      
019000    1.1402e-01    1.1383e-01     2.3956e-07     7.9914e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 821
err= 9.261645
time used =  1179.2186994552612


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge5_sigmoid_50.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    6.4904e-02    6.4904e-02     6.2729e-11     1.0000e+00      
001000    3.9853e-02    3.9822e-02     6.9853e-07     4.4913e+01      
002000    3.1671e-02    3.1606e-02     5.9592e-07     1.0856e+02      
003000    3.1835e-02    3.1741e-02     5.5561e-07     1.6823e+02      
004000    3.1413e-02    3.1290e-02     5.4940e-07     2.2459e+02      
005000    3.1187e-02    3.1053e-02     4.8303e-07     2.7834e+02      
006000    3.0998e-02    3.0860e-02     4.2329e-07     3.2425e+02      
007000    2.5234e-02    2.5129e-02     2.8902e-07     3.6177e+02      
008000    2.2820e-02    2.2691e-02     3.2553e-07     3.9638e+02      
009000    2.1295e-02    2.1147e-02     3.4298e-07     4.3135e+02      
010000    1.9244e-02    1.9087e-02     3.3757e-07     4.6473e+02      
011000    2.3454e-02    2.3300e-02     3.0838e-07     4.9842e+02      
012000    1.9731e-02    1.9582e-02     2.8030e-07     5.3098e+02      
013000    1.7572e-02    1.7385e-02     3.3325e-07     5.6216e+02      
014000    1.6568e-02    1.6402e-02     2.8101e-07     5.9070e+02      
015000    1.5517e-02    1.5344e-02     2.7931e-07     6.1858e+02      
016000    1.3281e-02    1.3127e-02     2.3937e-07     6.4248e+02      
017000    1.0152e-02    1.0050e-02     1.5476e-07     6.6253e+02      
018000    9.4745e-03    9.4062e-03     1.0109e-07     6.7544e+02      
019000    8.0360e-03    7.9878e-03     7.0561e-08     6.8412e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 689
err= 4.8648353
time used =  1171.5451838970184


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge5_sin2_25.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2979e-01    4.2979e-01     6.1185e-11     1.0000e+00      
001000    1.7701e-01    1.7700e-01     2.6394e-07     1.5229e+01      
002000    6.0397e-02    6.0394e-02     1.1094e-07     3.2369e+01      
003000    1.3256e-02    1.3251e-02     1.2440e-07     4.3496e+01      
004000    3.2666e-03    3.2592e-03     1.3017e-07     5.6898e+01      
005000    1.9950e-03    1.9882e-03     9.9984e-08     6.8036e+01      
006000    1.5761e-03    1.5695e-03     8.5105e-08     7.8085e+01      
007000    1.4001e-03    1.3947e-03     6.2840e-08     8.5585e+01      
008000    1.0820e-03    1.0783e-03     4.0848e-08     9.0778e+01      
009000    9.5286e-04    9.5046e-04     2.5542e-08     9.4072e+01      
010000    8.0518e-04    8.0385e-04     1.3781e-08     9.6159e+01      
011000    6.5267e-04    6.5213e-04     5.4903e-09     9.7092e+01      
012000    4.8958e-04    4.8940e-04     1.8462e-09     9.7422e+01      
013000    3.3463e-04    3.3421e-04     4.3029e-09     9.7721e+01      
014000    2.8861e-04    2.8811e-04     5.0680e-09     9.8135e+01      
015000    2.2093e-04    2.2044e-04     4.9380e-09     9.8648e+01      
016000    4.5558e-05    4.4868e-05     6.9477e-09     9.9376e+01      
017000    3.4386e-05    3.3944e-05     4.4286e-09     9.9940e+01      
018000    2.7325e-05    2.7079e-05     2.4472e-09     1.0033e+02      
019000    1.9075e-05    1.8961e-05     1.1306e-09     1.0048e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 100
err= 0.6545517
time used =  1482.0174572467804


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge5_sin2_50.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    6.4599e-02    6.4599e-02     3.9505e-11     1.0000e+00      
001000    2.6233e-02    2.6233e-02     1.3543e-08     2.6244e+01      
002000    2.2994e-03    2.2958e-03     9.0488e-08     4.0198e+01      
003000    2.4732e-04    2.4683e-04     1.1418e-08     4.3618e+01      
004000    2.9283e-05    2.9033e-05     5.6446e-09     4.4346e+01      
005000    7.1616e-06    7.0470e-06     2.5606e-09     4.4750e+01      
006000    2.9692e-06    2.9137e-06     1.2361e-09     4.4938e+01      
007000    1.4839e-06    1.4561e-06     6.1879e-10     4.5019e+01      
008000    1.1080e-06    1.0952e-06     2.8404e-10     4.5062e+01      
009000    6.5129e-07    6.4073e-07     2.3422e-10     4.5090e+01      
010000    4.5145e-07    4.4461e-07     1.5162e-10     4.5110e+01      
011000    3.7169e-07    3.6641e-07     1.1705e-10     4.5123e+01      
012000    3.1796e-07    3.1333e-07     1.0254e-10     4.5135e+01      
013000    2.8303e-07    2.7898e-07     8.9617e-11     4.5144e+01      
014000    2.2755e-07    2.2439e-07     7.0061e-11     4.5152e+01      
015000    2.0326e-07    2.0010e-07     7.0102e-11     4.5159e+01      
016000    1.8758e-07    1.8485e-07     6.0576e-11     4.5165e+01      
017000    1.7700e-07    1.7462e-07     5.2728e-11     4.5171e+01      
018000    1.5787e-07    1.5573e-07     4.7267e-11     4.5176e+01      
019000    2.9451e-07    2.9242e-07     4.6431e-11     4.5181e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 45
err= 0.21506324
time used =  1370.9762511253357


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge5_sin2x_25.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.4496e-01    4.4496e-01     4.6796e-10     1.0000e+00      
001000    1.5425e-01    1.5424e-01     4.4734e-07     4.2536e+01      
002000    1.4920e-01    1.4915e-01     4.9716e-07     9.3145e+01      
003000    8.1913e-02    8.1887e-02     2.0226e-07     1.3057e+02      
004000    2.9519e-02    2.9512e-02     5.1465e-08     1.3947e+02      
005000    1.0356e-02    1.0351e-02     3.4163e-08     1.4398e+02      
006000    3.6233e-03    3.6187e-03     3.1295e-08     1.4733e+02      
007000    1.2078e-03    1.2043e-03     2.3335e-08     1.5017e+02      
008000    3.7029e-04    3.6693e-04     2.1988e-08     1.5251e+02      
009000    1.3671e-04    1.3506e-04     1.0658e-08     1.5421e+02      
010000    7.1393e-05    7.0518e-05     5.6497e-09     1.5497e+02      
011000    4.8137e-05    4.7313e-05     5.2993e-09     1.5550e+02      
012000    4.9954e-05    4.9328e-05     4.0139e-09     1.5597e+02      
013000    2.4048e-05    2.3457e-05     3.7772e-09     1.5638e+02      
014000    3.2259e-05    3.1787e-05     3.0116e-09     1.5671e+02      
015000    1.5118e-05    1.4673e-05     2.8342e-09     1.5701e+02      
016000    1.2486e-05    1.2106e-05     2.4196e-09     1.5727e+02      
017000    1.3715e-05    1.3389e-05     2.0701e-09     1.5749e+02      
018000    1.0351e-05    1.0057e-05     1.8625e-09     1.5770e+02      
019000    9.4702e-06    9.2093e-06     1.6527e-09     1.5788e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 158
err= 0.67964995
time used =  1411.707377910614


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_edge5_sin2x_50.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    6.5710e-02    6.5710e-02     2.7650e-09     1.0003e+00      
001000    3.2127e-02    3.2104e-02     4.7900e-07     4.6123e+01      
002000    4.2920e-03    4.2818e-03     1.2212e-07     8.3374e+01      
003000    4.2976e-04    4.2854e-04     1.3993e-08     8.7248e+01      
004000    9.1410e-05    9.0777e-05     7.1728e-09     8.8278e+01      
005000    3.8397e-05    3.8013e-05     4.3215e-09     8.8817e+01      
006000    1.5687e-05    1.5310e-05     4.2287e-09     8.9251e+01      
007000    8.2087e-06    7.8897e-06     3.5586e-09     8.9628e+01      
008000    5.3413e-06    5.1138e-06     2.5292e-09     8.9936e+01      
009000    3.8166e-06    3.6415e-06     1.9413e-09     9.0170e+01      
010000    3.1286e-06    2.9970e-06     1.4560e-09     9.0350e+01      
011000    2.2263e-06    2.1345e-06     1.0138e-09     9.0478e+01      
012000    1.9471e-06    1.8756e-06     7.8955e-10     9.0574e+01      
013000    1.8571e-06    1.7943e-06     6.9230e-10     9.0654e+01      
014000    3.0601e-05    3.0518e-05     9.1241e-10     9.0718e+01      
015000    1.5652e-06    1.5238e-06     4.5625e-10     9.0775e+01      
016000    1.3639e-06    1.3280e-06     3.9561e-10     9.0818e+01      
017000    1.3878e-06    1.3534e-06     3.7895e-10     9.0886e+01      
018000    1.2020e-06    1.1727e-06     3.2197e-10     9.0921e+01      
019000    1.1800e-06    1.1522e-06     3.0653e-10     9.0957e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 90
err= 0.40537405
time used =  1398.1217381954193


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_general_sin2_50.txt <==
Graph: General
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.8622e-01    4.8622e-01     1.4693e-09     1.0001e+00      
001000    9.7527e-02    9.7157e-02     1.3960e-06     2.6537e+02      
002000    8.5319e-03    8.4931e-03     1.2610e-07     3.0834e+02      
003000    1.0383e-03    1.0276e-03     3.3971e-08     3.1451e+02      
004000    2.9965e-04    2.9427e-04     1.6977e-08     3.1704e+02      
005000    1.5719e-04    1.5284e-04     1.3626e-08     3.1858e+02      
006000    9.1741e-05    8.9567e-05     6.8027e-09     3.1961e+02      
007000    4.7724e-05    4.6722e-05     3.1298e-09     3.2015e+02      
008000    2.3661e-05    2.3188e-05     1.4766e-09     3.2040e+02      
009000    1.5628e-05    1.5225e-05     1.2563e-09     3.2053e+02      
010000    1.0927e-05    1.0658e-05     8.3905e-10     3.2065e+02      
011000    9.0956e-06    8.8307e-06     8.2571e-10     3.2075e+02      
012000    7.0270e-06    6.8226e-06     6.3685e-10     3.2084e+02      
013000    6.4755e-06    6.3056e-06     5.2930e-10     3.2092e+02      
014000    8.5015e-06    8.3136e-06     5.8542e-10     3.2099e+02      
015000    8.3275e-06    8.1715e-06     4.8590e-10     3.2104e+02      
016000    1.0417e-05    1.0280e-05     4.2642e-10     3.2110e+02      
017000    4.0513e-06    3.9461e-06     3.2753e-10     3.2115e+02      
018000    5.9758e-06    5.8122e-06     5.0950e-10     3.2121e+02      
019000    3.5045e-06    3.4182e-06     2.6863e-10     3.2126e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 321
err= 0.23236705
time used =  26265.86154294014


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_lasso_sin2_50.txt <==
Graph: lasso
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.8024e-01    1.8024e-01     6.3950e-12     1.0000e+00      
001000    5.0377e-02    5.0259e-02     1.0957e-06     1.0761e+02      
002000    4.6647e-03    4.6514e-03     9.1184e-08     1.4611e+02      
003000    8.1692e-04    8.1192e-04     3.2966e-08     1.5142e+02      
004000    1.2960e-04    1.2863e-04     6.3766e-09     1.5274e+02      
005000    4.3295e-05    4.2883e-05     2.6878e-09     1.5315e+02      
006000    1.9090e-05    1.8837e-05     1.6494e-09     1.5336e+02      
007000    9.9047e-06    9.7385e-06     1.0833e-09     1.5350e+02      
008000    5.9518e-06    5.8334e-06     7.7032e-10     1.5360e+02      
009000    4.4176e-06    4.3311e-06     5.6294e-10     1.5367e+02      
010000    3.0600e-06    3.0012e-06     3.8244e-10     1.5372e+02      
011000    2.5588e-06    2.5103e-06     3.1529e-10     1.5376e+02      
012000    2.4347e-06    2.3966e-06     2.4816e-10     1.5379e+02      
013000    1.6760e-06    1.6428e-06     2.1606e-10     1.5382e+02      
014000    1.4577e-06    1.4293e-06     1.8473e-10     1.5384e+02      
015000    1.4070e-06    1.3810e-06     1.6910e-10     1.5386e+02      
016000    1.0819e-06    1.0585e-06     1.5236e-10     1.5388e+02      
017000    9.7808e-07    9.5700e-07     1.3700e-10     1.5389e+02      
018000    9.1154e-07    8.9264e-07     1.2280e-10     1.5391e+02      
019000    9.2698e-07    9.0914e-07     1.1591e-10     1.5392e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 153
err= 0.22301729
time used =  8266.046946763992


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_star_3edges_sin2_50.txt <==
Graph: Star_3Edges
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.8005e-01    1.8005e-01     1.7452e-13     1.0000e+00      
001000    5.3157e-02    5.3035e-02     8.5613e-07     1.4278e+02      
002000    1.0360e-02    1.0322e-02     2.0141e-07     1.8948e+02      
003000    1.5545e-03    1.5494e-03     2.5655e-08     1.9874e+02      
004000    1.9186e-04    1.9038e-04     7.3831e-09     1.9984e+02      
005000    6.0362e-05    5.9424e-05     4.6807e-09     2.0051e+02      
006000    2.4397e-05    2.3807e-05     2.9371e-09     2.0090e+02      
007000    1.1836e-05    1.1545e-05     1.4467e-09     2.0110e+02      
008000    6.6632e-06    6.4583e-06     1.0182e-09     2.0122e+02      
009000    4.5960e-06    4.4229e-06     8.5991e-10     2.0131e+02      
010000    4.3551e-06    4.2217e-06     6.6273e-10     2.0138e+02      
011000    2.7182e-06    2.6161e-06     5.0674e-10     2.0144e+02      
012000    2.2198e-06    2.1501e-06     3.4627e-10     2.0149e+02      
013000    2.0132e-06    1.9505e-06     3.1112e-10     2.0152e+02      
014000    1.6795e-06    1.6129e-06     3.3009e-10     2.0156e+02      
015000    3.9809e-06    3.9292e-06     2.5644e-10     2.0159e+02      
016000    2.6499e-06    2.5952e-06     2.7127e-10     2.0162e+02      
017000    1.9104e-06    1.8527e-06     2.8614e-10     2.0164e+02      
018000    1.1180e-06    1.0722e-06     2.2716e-10     2.0167e+02      
019000    1.1145e-06    1.0607e-06     2.6663e-10     2.0169e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 201
err= 0.23542209
time used =  7088.540591716766


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_star_5edges_sin2_50.txt <==
Graph: Star_5Edges
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.0274e-01    3.0274e-01     1.4985e-10     1.0000e+00      
001000    7.8113e-02    7.7888e-02     1.2698e-06     1.7675e+02      
002000    3.9137e-03    3.9010e-03     5.6208e-08     2.2545e+02      
003000    8.3085e-04    8.2771e-04     1.3702e-08     2.2870e+02      
004000    1.7067e-04    1.6961e-04     4.6341e-09     2.2956e+02      
005000    8.2881e-05    8.1888e-05     4.3160e-09     2.3002e+02      
006000    5.4642e-05    5.3781e-05     3.7354e-09     2.3039e+02      
007000    3.1449e-05    3.0924e-05     2.2784e-09     2.3074e+02      
008000    2.3247e-05    2.2789e-05     1.9807e-09     2.3096e+02      
009000    2.0366e-05    2.0075e-05     1.2594e-09     2.3114e+02      
010000    6.1654e-06    5.9964e-06     7.3114e-10     2.3124e+02      
011000    4.2040e-06    4.0890e-06     4.9713e-10     2.3131e+02      
012000    2.8392e-06    2.7472e-06     3.9736e-10     2.3136e+02      
013000    2.7257e-06    2.6478e-06     3.3665e-10     2.3140e+02      
014000    7.9336e-06    7.8552e-06     3.3881e-10     2.3144e+02      
015000    1.9813e-06    1.9152e-06     2.8575e-10     2.3147e+02      
016000    1.6705e-06    1.6201e-06     2.1754e-10     2.3151e+02      
017000    5.6552e-06    5.6017e-06     2.3077e-10     2.3153e+02      
018000    1.3742e-06    1.3328e-06     1.7890e-10     2.3155e+02      
019000    1.3222e-06    1.2869e-06     1.5220e-10     2.3157e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 231
err= 0.24717796
time used =  14098.812489748001


==> Yuanyuan_PDEs_Graphs- renamed graphs/parabolic_star_7edges_sin2_25.txt <==
Graph: Star_7Edges
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.3448e-01    4.3448e-01     4.5771e-13     1.0000e+00      
001000    1.1068e-01    1.1032e-01     1.3804e-06     2.5983e+02      
002000    1.0488e-02    1.0412e-02     2.2652e-07     3.3215e+02      
003000    1.5157e-03    1.5005e-03     4.4297e-08     3.4286e+02      
004000    2.2573e-04    2.1990e-04     1.6879e-08     3.4539e+02      
005000    1.0547e-04    1.0167e-04     1.0968e-08     3.4676e+02      
006000    6.1584e-05    5.8565e-05     8.6792e-09     3.4778e+02      
007000    4.4528e-05    4.2024e-05     7.1831e-09     3.4858e+02      
008000    2.9138e-05    2.7215e-05     5.5087e-09     3.4920e+02      
009000    1.6009e-05    1.4950e-05     3.0268e-09     3.4964e+02      
010000    8.3646e-06    7.8649e-06     1.4282e-09     3.4986e+02      
011000    6.0452e-06    5.6811e-06     1.0403e-09     3.4999e+02      
012000    5.4355e-06    5.1376e-06     8.5092e-10     3.5009e+02      
013000    5.0618e-06    4.8097e-06     7.1979e-10     3.5017e+02      
014000    3.5491e-06    3.3257e-06     6.3787e-10     3.5024e+02      
015000    2.9733e-06    2.8126e-06     4.5877e-10     3.5029e+02      
016000    6.1941e-06    5.7240e-06     1.3417e-09     3.5035e+02      
017000    2.2615e-06    2.1511e-06     3.1521e-10     3.5040e+02      
018000    2.2430e-06    2.1332e-06     3.1334e-10     3.5045e+02      
019000    1.9763e-06    1.8759e-06     2.8648e-10     3.5049e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 350
err= 0.2133489
time used =  23256.921431303024


==> Yuanyuan_PDEs_Graphs- renamed graphs/star_3edges_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.2540e+00    1.2539e+00     4.0379e-05     1.0404e+00      
001000    6.8152e-04    6.8131e-04     4.5471e-09     4.7326e+01      
002000    1.8226e-04    1.7808e-04     8.8023e-08     4.7512e+01      
003000    7.1970e-05    7.1864e-05     2.2184e-09     4.7721e+01      
004000    4.7898e-05    4.1907e-05     1.2495e-07     4.7948e+01      
005000    2.0582e-05    2.0579e-05     4.9371e-11     4.8148e+01      
006000    1.4059e-05    1.3985e-05     1.5394e-09     4.8382e+01      
007000    9.6736e-06    9.6719e-06     3.4255e-11     4.8601e+01      
008000    7.1551e-06    7.1479e-06     1.4627e-10     4.8834e+01      
009000    5.9153e-05    2.1127e-05     7.7528e-07     4.9049e+01      
010000    4.4627e-06    4.4549e-06     1.5916e-10     4.9258e+01      
011000    6.3955e-06    4.2503e-06     4.3344e-08     4.9492e+01      
012000    3.0153e-06    3.0153e-06     5.7127e-13     4.9691e+01      
013000    3.5146e-06    2.8314e-06     1.3685e-08     4.9925e+01      
014000    2.3778e-06    2.3778e-06     4.2857e-13     5.0117e+01      
015000    2.1010e-06    2.1009e-06     1.6000e-12     5.0332e+01      
016000    2.8928e-04    7.9051e-05     4.1586e-06     5.0557e+01      
017000    1.7569e-06    1.7569e-06     1.4483e-12     5.0757e+01      
018000    1.9415e-05    1.1798e-05     1.4937e-07     5.0999e+01      
019000    1.4563e-06    1.4561e-06     3.6226e-12     5.1185e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 51
err_ sin²(x) = 0.0007738318
time used =  2920.285058259964


==> Yuanyuan_PDEs_Graphs- renamed graphs/star_3edges_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    2.0858e+00    2.0853e+00     5.5493e-04     1.5549e+00      
001000    2.8230e-03    2.8221e-03     1.4679e-08     5.8959e+01      
002000    2.8737e-04    2.7618e-04     1.8478e-07     6.0567e+01      
003000    9.4036e-05    9.3992e-05     7.0930e-10     6.2334e+01      
004000    1.3088e-03    1.0003e-04     1.8820e-05     6.4247e+01      
005000    1.0673e-04    4.1982e-05     9.8295e-07     6.5867e+01      
006000    2.4373e-05    2.4363e-05     1.4097e-10     6.7729e+01      
007000    2.1011e-05    1.8682e-05     3.3586e-08     6.9339e+01      
008000    1.5531e-05    1.4788e-05     1.0450e-08     7.1048e+01      
009000    1.3875e-05    1.3257e-05     8.5271e-09     7.2508e+01      
010000    5.2208e-04    5.2163e-05     6.3330e-06     7.4207e+01      
011000    2.7302e-05    1.5068e-05     1.6157e-07     7.5723e+01      
012000    9.0508e-06    8.0540e-06     1.2899e-08     7.7283e+01      
013000    7.1805e-06    7.1725e-06     1.0169e-10     7.8697e+01      
014000    9.8572e-06    6.4876e-06     4.2006e-08     8.0218e+01      
015000    3.3139e-05    8.2907e-06     3.0401e-07     8.1735e+01      
016000    6.0313e-06    5.5713e-06     5.5364e-09     8.3087e+01      
017000    5.1210e-06    5.0858e-06     4.1635e-10     8.4421e+01      
018000    4.7712e-06    4.7704e-06     8.3459e-12     8.5795e+01      
019000    3.2854e-04    2.3765e-05     3.4902e-06     8.7326e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 88
err_ sin²(x) = 0.00033130258
time used =  5137.740807533264


==> Yuanyuan_PDEs_Graphs- renamed graphs/star_5edges_sin2.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    2.0852e+00    2.0846e+00     6.5908e-04     1.6591e+00      
001000    4.6890e-03    4.6865e-03     4.9210e-08     5.1471e+01      
002000    1.4439e-03    1.1039e-03     6.3289e-06     5.3727e+01      
003000    2.7612e-04    2.7603e-04     1.6504e-09     5.6401e+01      
004000    1.2768e-04    1.2758e-04     1.7896e-09     5.8958e+01      
005000    2.2893e-04    1.2428e-04     1.7143e-06     6.1043e+01      
006000    9.8837e-05    9.2234e-05     1.0427e-07     6.3331e+01      
007000    1.1629e-04    6.5237e-05     7.7795e-07     6.5626e+01      
008000    5.5487e-05    5.3552e-05     2.8520e-08     6.7824e+01      
009000    4.6557e-05    4.5767e-05     1.1303e-08     6.9907e+01      
010000    5.8282e-05    4.5939e-05     1.7187e-07     7.1813e+01      
011000    1.2909e-04    4.5589e-05     1.1332e-06     7.3683e+01      
012000    6.3120e-05    4.7335e-05     2.0882e-07     7.5588e+01      
013000    2.9417e-05    2.9303e-05     1.4726e-09     7.7386e+01      
014000    2.6947e-05    2.6932e-05     1.8507e-10     7.9205e+01      
015000    2.3562e-05    2.3524e-05     4.6990e-10     8.0976e+01      
016000    7.1852e-05    6.2273e-05     1.1599e-07     8.2585e+01      
017000    2.0979e-05    1.9345e-05     1.9387e-08     8.4295e+01      
018000    1.7160e-05    1.7114e-05     5.3279e-10     8.5945e+01      
019000    1.6835e-05    1.5149e-05     1.9266e-08     8.7534e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 89
err_ sin²(x) = 0.0007311273
time used =  5085.611211538315


==> Yuanyuan_PDEs_Graphs- renamed graphs/star_5edges_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    2.0863e+00    2.0858e+00     5.4092e-04     1.5409e+00      
001000    5.8060e-03    5.8047e-03     2.0504e-08     6.3246e+01      
002000    1.8398e-04    1.8394e-04     6.7586e-10     6.3820e+01      
003000    7.6153e-05    7.4920e-05     1.9159e-08     6.4392e+01      
004000    4.0315e-05    3.7256e-05     4.7017e-08     6.5062e+01      
005000    2.9098e-05    2.6810e-05     3.4827e-08     6.5686e+01      
006000    1.9731e-05    1.9484e-05     3.7363e-09     6.6197e+01      
007000    1.8045e-05    1.5596e-05     3.6617e-08     6.6894e+01      
008000    1.2837e-05    1.2798e-05     5.8555e-10     6.7429e+01      
009000    1.1249e-05    1.1249e-05     1.4852e-12     6.8063e+01      
010000    1.0039e-05    1.0020e-05     2.7153e-10     6.8672e+01      
011000    9.7120e-06    9.2612e-06     6.5092e-09     6.9262e+01      
012000    1.6040e-04    1.2303e-05     2.1198e-06     6.9862e+01      
013000    1.0413e-05    7.9544e-06     3.4903e-08     7.0438e+01      
014000    1.3334e-05    1.2518e-05     1.1486e-08     7.1024e+01      
015000    7.2382e-06    7.1507e-06     1.2233e-09     7.1578e+01      
016000    8.9143e-06    7.5941e-06     1.8309e-08     7.2103e+01      
017000    2.1537e-05    7.6328e-06     1.9107e-07     7.2768e+01      
018000    1.3748e-05    1.2980e-05     1.0482e-08     7.3266e+01      
019000    6.3324e-06    6.0203e-06     4.2241e-09     7.3906e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 74
err_ sin²(x) = 0.00019798687
time used =  4885.698605298996


==> Yuanyuan_PDEs_Graphs- renamed graphs/star_7edges_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    2.9400e+00    2.9398e+00     1.6078e-04     1.1608e+00      
001000    2.6803e-03    2.6299e-03     6.2947e-07     8.0184e+01      
002000    4.4812e-04    4.4785e-04     3.3425e-09     8.1129e+01      
003000    2.4301e-04    2.4154e-04     1.7902e-08     8.2103e+01      
004000    1.5848e-04    1.5848e-04     3.6527e-11     8.3231e+01      
005000    1.5845e-04    1.2174e-04     4.3505e-07     8.4392e+01      
006000    9.5631e-05    9.5630e-05     1.0226e-11     8.5419e+01      
007000    8.3835e-05    7.8747e-05     5.8822e-08     8.6494e+01      
008000    7.2991e-04    9.1932e-05     7.2839e-06     8.7594e+01      
009000    5.8154e-05    5.8065e-05     1.0027e-09     8.8660e+01      
010000    5.5032e-05    5.4367e-05     7.4212e-09     8.9607e+01      
011000    5.9271e-05    5.5153e-05     4.5435e-08     9.0633e+01      
012000    4.9363e-05    4.3185e-05     6.7329e-08     9.1757e+01      
013000    3.7832e-05    3.7209e-05     6.7076e-09     9.2861e+01      
014000    3.3519e-05    3.3503e-05     1.7205e-10     9.3812e+01      
015000    3.1006e-05    3.0917e-05     9.4131e-10     9.4832e+01      
016000    1.7220e-04    3.3490e-05     1.4458e-06     9.5941e+01      
017000    2.6891e-05    2.6855e-05     3.7229e-10     9.6842e+01      
018000    2.5504e-05    2.5483e-05     2.1542e-10     9.7832e+01      
019000    2.6079e-05    2.3614e-05     2.4940e-08     9.8828e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 99
err_ sin²(x) = 0.00093295856
time used =  7093.748151779175


==> Yuanyuan_PDEs_Graphs- renamed graphs/star_7edges_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    2.9399e+00    2.9397e+00     1.2296e-04     1.1230e+00      
001000    9.8940e-04    9.8758e-04     2.7247e-08     6.6471e+01      
002000    6.9660e-04    4.0027e-04     4.3136e-06     6.8700e+01      
003000    2.2851e-04    2.2772e-04     1.1044e-08     7.0843e+01      
004000    1.7004e-04    1.5247e-04     2.4178e-07     7.2677e+01      
005000    1.0523e-04    1.0517e-04     8.2243e-10     7.4928e+01      
006000    7.3650e-05    7.3149e-05     6.5062e-09     7.7058e+01      
007000    5.5265e-05    5.5264e-05     1.7626e-11     7.9022e+01      
008000    3.9713e-04    7.1723e-05     4.0107e-06     8.1140e+01      
009000    3.3665e-05    3.3272e-05     4.7331e-09     8.2885e+01      
010000    7.6209e-05    3.4221e-05     4.9434e-07     8.4937e+01      
011000    2.5916e-05    2.3551e-05     2.7227e-08     8.6852e+01      
012000    3.7587e-05    2.1084e-05     1.8584e-07     8.8799e+01      
013000    2.3723e-03    2.0052e-04     2.4009e-05     9.0480e+01      
014000    2.1445e-05    1.7573e-05     4.1864e-08     9.2495e+01      
015000    1.7615e-05    1.5050e-05     2.7175e-08     9.4407e+01      
016000    3.9000e-05    1.6224e-05     2.3708e-07     9.6069e+01      
017000    1.5993e-04    2.4295e-05     1.3860e-06     9.7863e+01      
018000    1.0635e-03    5.2970e-05     1.0162e-05     9.9452e+01      
019000    3.4622e-04    2.0499e-05     3.2121e-06     1.0141e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 103
err_ sin²(x) = 0.0018375114
time used =  8060.210773468018


==> advection_edge10_relu_25.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.4097e-01    5.4097e-01     1.9378e-06     1.0019e+00      
001000    1.9626e-01    1.9513e-01     2.9662e-05     3.8086e+01      
002000    1.8617e-01    1.8392e-01     3.1300e-05     7.1856e+01      
003000    1.7914e-01    1.7578e-01     3.1455e-05     1.0676e+02      
004000    1.8004e-01    1.7562e-01     3.1518e-05     1.4032e+02      
005000    1.7614e-01    1.7354e-01     1.6038e-05     1.6259e+02      
006000    1.8275e-01    1.7959e-01     1.7520e-05     1.8036e+02      
007000    1.8447e-01    1.8294e-01     8.0109e-06     1.9101e+02      
008000    1.7617e-01    1.7568e-01     2.4988e-06     1.9479e+02      
009000    1.6920e-01    1.6904e-01     7.8692e-07     1.9701e+02      
010000    1.6123e-01    1.6119e-01     2.1185e-07     1.9752e+02      
011000    1.5917e-01    1.5915e-01     1.1658e-07     1.9776e+02      
012000    1.6719e-01    1.6716e-01     1.8334e-07     1.9797e+02      
013000    1.5449e-01    1.5446e-01     1.6373e-07     1.9817e+02      
014000    1.6248e-01    1.6243e-01     2.2441e-07     1.9836e+02      
015000    1.4222e-01    1.4212e-01     4.6894e-07     1.9874e+02      
016000    1.3618e-01    1.3604e-01     6.6417e-07     1.9923e+02      
017000    1.4483e-01    1.4475e-01     3.6116e-07     1.9968e+02      
018000    1.3994e-01    1.3985e-01     4.1421e-07     2.0008e+02      
019000    1.3911e-01    1.3900e-01     5.5996e-07     2.0053e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 200
err= 4.714806
time used =  1173.5965158939362


==> advection_edge10_relu_50.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.2539e-01    1.2539e-01     1.1304e-06     1.0011e+00      
001000    6.7083e-02    6.5652e-02     3.4438e-05     4.1587e+01      
002000    6.4570e-02    6.2139e-02     3.1241e-05     7.7852e+01      
003000    6.0579e-02    5.7782e-02     2.5162e-05     1.1118e+02      
004000    6.2870e-02    6.0021e-02     2.1027e-05     1.3549e+02      
005000    5.9963e-02    5.9055e-02     6.1040e-06     1.4869e+02      
006000    6.1425e-02    6.0411e-02     6.4620e-06     1.5699e+02      
007000    5.8137e-02    5.7926e-02     1.3188e-06     1.5999e+02      
008000    5.9234e-02    5.9218e-02     1.0193e-07     1.6044e+02      
009000    5.2839e-02    5.2830e-02     5.6132e-08     1.6057e+02      
010000    5.1597e-02    5.1591e-02     4.0634e-08     1.6067e+02      
011000    5.1567e-02    5.1558e-02     5.6631e-08     1.6079e+02      
012000    5.4929e-02    5.4919e-02     5.7126e-08     1.6085e+02      
013000    5.2772e-02    5.2768e-02     2.4590e-08     1.6103e+02      
014000    5.6100e-02    5.6095e-02     3.1465e-08     1.6106e+02      
015000    5.0181e-02    5.0163e-02     1.1208e-07     1.6112e+02      
016000    5.1413e-02    5.1394e-02     1.2040e-07     1.6117e+02      
017000    5.4139e-02    5.3906e-02     1.4315e-06     1.6267e+02      
018000    4.8424e-02    4.8331e-02     5.6292e-07     1.6376e+02      
019000    5.2241e-02    5.2205e-02     2.2312e-07     1.6413e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 164
err= 4.443598
time used =  1054.430816411972


==> advection_edge10_sigmoid_25.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.7125e-01    4.7125e-01     2.4895e-09     1.0000e+00      
001000    2.0584e-01    2.0236e-01     7.2555e-05     4.8037e+01      
002000    2.0766e-01    2.0010e-01     6.5663e-05     1.1513e+02      
003000    2.0084e-01    1.9059e-01     5.7354e-05     1.7878e+02      
004000    2.0270e-01    1.9409e-01     3.8355e-05     2.2470e+02      
005000    1.9984e-01    1.9369e-01     2.4231e-05     2.5379e+02      
006000    2.0205e-01    1.9473e-01     2.6264e-05     2.7878e+02      
007000    1.9996e-01    1.9601e-01     1.3312e-05     2.9686e+02      
008000    1.8497e-01    1.8282e-01     7.0106e-06     3.0573e+02      
009000    1.7707e-01    1.7568e-01     4.4505e-06     3.1198e+02      
010000    1.6619e-01    1.6527e-01     2.9049e-06     3.1545e+02      
011000    1.5853e-01    1.5816e-01     1.1788e-06     3.1733e+02      
012000    1.6038e-01    1.6018e-01     6.2378e-07     3.1873e+02      
013000    1.4848e-01    1.4843e-01     1.7385e-07     3.1922e+02      
014000    1.4839e-01    1.4838e-01     3.5158e-08     3.1929e+02      
015000    1.3109e-01    1.3107e-01     4.5872e-08     3.1934e+02      
016000    1.2977e-01    1.2976e-01     3.8046e-08     3.1939e+02      
017000    1.2726e-01    1.2724e-01     6.1959e-08     3.1945e+02      
018000    1.1779e-01    1.1777e-01     4.1352e-08     3.1951e+02      
019000    1.1765e-01    1.1764e-01     5.3414e-08     3.1956e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 319
err= 3.833744
time used =  1176.5703978538513


==> advection_edge10_sigmoid_50.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.2727e-01    1.2727e-01     1.9419e-08     1.0000e+00      
001000    7.6908e-02    7.0953e-02     8.0584e-05     7.3979e+01      
002000    7.5521e-02    6.9430e-02     4.3662e-05     1.3955e+02      
003000    7.3042e-02    6.7387e-02     3.1746e-05     1.7817e+02      
004000    7.2244e-02    6.8990e-02     1.5946e-05     2.0410e+02      
005000    6.7828e-02    6.7333e-02     2.3532e-06     2.1029e+02      
006000    6.2768e-02    6.2535e-02     1.0837e-06     2.1480e+02      
007000    5.9662e-02    5.9640e-02     1.0218e-07     2.1504e+02      
008000    5.8046e-02    5.8044e-02     1.1719e-08     2.1507e+02      
009000    4.6723e-02    4.6721e-02     8.7622e-09     2.1508e+02      
010000    4.1952e-02    4.1949e-02     1.6596e-08     2.1510e+02      
011000    3.9433e-02    3.9431e-02     5.4489e-09     2.1511e+02      
012000    3.9101e-02    3.9101e-02     1.6837e-09     2.1512e+02      
013000    3.3053e-02    3.3052e-02     4.2914e-09     2.1512e+02      
014000    3.7522e-02    3.7521e-02     5.9568e-09     2.1513e+02      
015000    3.1066e-02    3.1064e-02     1.1900e-08     2.1513e+02      
016000    2.7550e-02    2.7548e-02     1.1209e-08     2.1515e+02      
017000    2.4699e-02    2.4698e-02     1.6283e-09     2.1515e+02      
018000    2.2925e-02    2.2925e-02     1.1835e-09     2.1515e+02      
019000    2.3852e-02    2.3850e-02     5.9537e-09     2.1516e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 215
err= 2.4926586
time used =  1025.484939813614


==> advection_edge10_sin2_25.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.8765e-01    4.8765e-01     3.1694e-10     1.0000e+00      
001000    1.9211e-01    1.9097e-01     3.8909e-05     2.9394e+01      
002000    1.0128e-01    1.0032e-01     1.8135e-05     5.2948e+01      
003000    2.0741e-02    2.0644e-02     1.6098e-06     6.0487e+01      
004000    3.4599e-03    3.4486e-03     1.8602e-07     6.0898e+01      
005000    1.1161e-03    1.1117e-03     7.3382e-08     6.1038e+01      
006000    3.0228e-04    3.0063e-04     2.7120e-08     6.1084e+01      
007000    8.2542e-05    8.1503e-05     1.7000e-08     6.1109e+01      
008000    3.4376e-05    3.3763e-05     1.0034e-08     6.1120e+01      
009000    2.5406e-05    2.5038e-05     6.0304e-09     6.1128e+01      
010000    1.4786e-05    1.4358e-05     7.0105e-09     6.1134e+01      
011000    1.0398e-05    1.0226e-05     2.8194e-09     6.1138e+01      
012000    8.4690e-06    8.3022e-06     2.7272e-09     6.1141e+01      
013000    7.9201e-06    7.7679e-06     2.4886e-09     6.1144e+01      
014000    1.4632e-05    1.4469e-05     2.6642e-09     6.1146e+01      
015000    5.1767e-06    5.0872e-06     1.4648e-09     6.1148e+01      
016000    4.3313e-06    4.2431e-06     1.4434e-09     6.1149e+01      
017000    3.9286e-06    3.8494e-06     1.2947e-09     6.1151e+01      
018000    3.6357e-06    3.5874e-06     7.9067e-10     6.1152e+01      
019000    3.3305e-06    3.2775e-06     8.6646e-10     6.1153e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 61
err= 0.07215724
time used =  1285.243533372879


==> advection_edge10_sin2_50.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.2776e-01    1.2776e-01     1.0607e-08     1.0000e+00      
001000    2.3807e-02    2.3445e-02     9.9387e-06     3.6457e+01      
002000    2.2597e-04    2.2507e-04     2.3740e-08     3.7754e+01      
003000    2.4407e-05    2.4339e-05     1.8089e-09     3.7764e+01      
004000    7.7128e-06    7.6677e-06     1.1945e-09     3.7765e+01      
005000    3.7481e-06    3.7168e-06     8.2871e-10     3.7766e+01      
006000    2.4312e-06    2.4054e-06     6.8368e-10     3.7768e+01      
007000    1.8883e-06    1.8667e-06     5.7002e-10     3.7768e+01      
008000    1.6058e-06    1.5853e-06     5.4238e-10     3.7770e+01      
009000    1.2912e-06    1.2723e-06     5.0194e-10     3.7770e+01      
010000    1.0141e-06    9.9707e-07     4.5181e-10     3.7771e+01      
011000    1.3575e-06    1.3425e-06     3.9622e-10     3.7771e+01      
012000    8.2077e-07    8.0879e-07     3.1727e-10     3.7772e+01      
013000    8.2866e-07    8.1773e-07     2.8947e-10     3.7772e+01      
014000    8.5591e-07    8.4664e-07     2.4532e-10     3.7773e+01      
015000    6.3370e-07    6.2672e-07     1.8477e-10     3.7773e+01      
016000    1.1904e-05    1.1888e-05     4.2495e-10     3.7773e+01      
017000    5.7995e-07    5.7435e-07     1.4818e-10     3.7774e+01      
018000    5.2118e-07    5.1528e-07     1.5619e-10     3.7774e+01      
019000    5.8846e-07    5.8235e-07     1.6163e-10     3.7774e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 37
err= 0.047373544
time used =  1154.4322752952576


==> advection_edge10_sin2x_25.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.8192e-01    4.8192e-01     5.7035e-07     1.0006e+00      
001000    1.9573e-01    1.9289e-01     5.2585e-05     5.3915e+01      
002000    1.9101e-01    1.8869e-01     2.4924e-05     9.2873e+01      
003000    1.6057e-01    1.5832e-01     1.9030e-05     1.1827e+02      
004000    7.7742e-02    7.6948e-02     6.1818e-06     1.2847e+02      
005000    2.9821e-02    2.9641e-02     1.3832e-06     1.3069e+02      
006000    1.5528e-02    1.5467e-02     4.5866e-07     1.3169e+02      
007000    8.5410e-03    8.5060e-03     2.6517e-07     1.3196e+02      
008000    5.0486e-03    5.0108e-03     2.8550e-07     1.3223e+02      
009000    2.6053e-03    2.5772e-03     2.1212e-07     1.3247e+02      
010000    1.5425e-03    1.5215e-03     1.5841e-07     1.3268e+02      
011000    1.0233e-03    1.0124e-03     8.2030e-08     1.3279e+02      
012000    6.5393e-04    6.4640e-04     5.6685e-08     1.3287e+02      
013000    5.2245e-04    5.1520e-04     5.4540e-08     1.3295e+02      
014000    3.9347e-04    3.8667e-04     5.1086e-08     1.3301e+02      
015000    2.7324e-04    2.6806e-04     3.8914e-08     1.3306e+02      
016000    2.1069e-04    2.0642e-04     3.2068e-08     1.3312e+02      
017000    1.6040e-04    1.5657e-04     2.8718e-08     1.3315e+02      
018000    1.4083e-04    1.3730e-04     2.6484e-08     1.3319e+02      
019000    1.1199e-04    1.0904e-04     2.2142e-08     1.3322e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 133
err= 0.2634529
time used =  1317.0098586082458


==> advection_edge10_sin2x_50.txt <==
edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.3526e-01    1.3526e-01     3.7806e-06     1.0038e+00      
001000    7.0383e-02    6.8546e-02     3.6538e-05     5.0331e+01      
002000    3.8820e-02    3.8114e-02     9.2853e-06     7.5983e+01      
003000    2.1030e-02    2.0855e-02     2.1524e-06     8.1243e+01      
004000    1.5563e-02    1.5506e-02     7.0001e-07     8.2509e+01      
005000    1.1057e-02    1.1006e-02     6.1588e-07     8.3418e+01      
006000    9.1427e-03    9.1097e-03     3.9310e-07     8.4016e+01      
007000    6.3528e-03    6.3236e-03     3.4569e-07     8.4307e+01      
008000    4.4658e-03    4.4492e-03     1.9628e-07     8.4492e+01      
009000    1.9632e-03    1.9488e-03     1.7003e-07     8.4602e+01      
010000    1.7682e-03    1.7610e-03     8.5180e-08     8.5360e+01      
011000    1.2824e-03    1.2778e-03     5.3614e-08     8.5417e+01      
012000    1.2636e-03    1.2553e-03     9.6781e-08     8.5880e+01      
013000    8.2456e-04    8.1761e-04     8.0823e-08     8.5973e+01      
014000    6.6087e-04    6.5434e-04     7.5427e-08     8.6578e+01      
015000    5.0393e-04    4.9783e-04     7.0443e-08     8.6668e+01      
016000    3.6707e-04    3.6276e-04     4.9554e-08     8.6951e+01      
017000    3.7235e-04    3.6769e-04     5.3638e-08     8.6998e+01      
018000    2.2761e-04    2.2481e-04     3.2211e-08     8.7053e+01      
019000    1.8495e-04    1.8337e-04     1.8155e-08     8.7104e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 87
err= 0.49311557
time used =  1237.054862499237


==> advection_edge1_relu_25.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.3302e-01    4.3302e-01     1.0038e-09     1.0000e+00      
001000    1.4354e-03    1.3548e-03     2.9826e-06     2.7027e+01      
002000    8.8589e-04    8.3781e-04     1.6514e-06     2.9115e+01      
003000    8.3818e-04    7.8646e-04     1.6918e-06     3.0572e+01      
004000    1.1184e-03    1.0791e-03     1.2354e-06     3.1775e+01      
005000    7.9512e-04    7.4755e-04     1.4250e-06     3.3382e+01      
006000    3.8295e-04    3.7082e-04     3.5455e-07     3.4197e+01      
007000    1.1364e-04    1.1216e-04     4.3055e-08     3.4308e+01      
008000    6.2665e-05    6.1732e-05     2.7173e-08     3.4343e+01      
009000    4.5638e-05    4.4808e-05     2.4154e-08     3.4372e+01      
010000    4.1732e-05    4.0994e-05     2.1462e-08     3.4394e+01      
011000    4.1293e-05    4.0598e-05     2.0187e-08     3.4414e+01      
012000    3.2264e-05    3.1662e-05     1.7463e-08     3.4433e+01      
013000    3.1656e-05    3.1167e-05     1.4189e-08     3.4450e+01      
014000    3.6660e-05    3.6137e-05     1.5161e-08     3.4464e+01      
015000    3.1263e-05    3.0875e-05     1.1251e-08     3.4478e+01      
016000    2.6771e-05    2.6239e-05     1.5416e-08     3.4492e+01      
017000    2.0949e-05    2.0522e-05     1.2372e-08     3.4504e+01      
018000    2.6594e-05    2.6146e-05     1.2976e-08     3.4518e+01      
019000    2.3358e-05    2.2944e-05     1.1998e-08     3.4531e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 34
err= 0.12220297
time used =  1188.355805158615


==> advection_edge1_relu_50.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.1043e-01    1.1043e-01     2.0216e-09     1.0000e+00      
001000    1.7290e-04    1.1484e-04     3.6095e-06     1.6090e+01      
002000    7.5154e-05    4.1427e-05     1.7989e-06     1.8751e+01      
003000    4.3202e-05    2.8173e-05     7.5649e-07     1.9867e+01      
004000    2.8595e-05    2.3119e-05     2.6997e-07     2.0283e+01      
005000    2.1036e-05    1.6442e-05     2.2340e-07     2.0562e+01      
006000    1.6386e-05    1.3307e-05     1.4850e-07     2.0730e+01      
007000    1.7038e-05    1.4808e-05     1.0695e-07     2.0848e+01      
008000    1.3243e-05    1.1683e-05     7.4552e-08     2.0928e+01      
009000    1.0934e-05    1.0004e-05     4.4338e-08     2.0984e+01      
010000    1.0222e-05    9.1946e-06     4.8849e-08     2.1036e+01      
011000    1.0691e-05    1.0010e-05     3.2337e-08     2.1076e+01      
012000    1.1563e-05    1.1111e-05     2.1427e-08     2.1106e+01      
013000    8.5831e-06    8.0308e-06     2.6132e-08     2.1134e+01      
014000    9.0976e-06    8.6140e-06     2.2858e-08     2.1158e+01      
015000    6.6287e-06    6.2304e-06     1.8804e-08     2.1184e+01      
016000    6.6153e-06    6.1259e-06     2.3082e-08     2.1205e+01      
017000    6.5810e-06    6.1681e-06     1.9453e-08     2.1225e+01      
018000    6.4754e-06    6.0566e-06     1.9716e-08     2.1243e+01      
019000    6.2693e-06    5.8692e-06     1.8815e-08     2.1262e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 21
err= 0.19027486
time used =  1049.7466263771057


==> advection_edge1_sigmoid_25.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.6905e-01    4.6905e-01     3.3956e-07     1.0003e+00      
001000    2.0253e-01    1.9914e-01     7.7820e-05     4.3641e+01      
002000    2.0144e-01    1.9537e-01     5.9153e-05     1.0262e+02      
003000    2.1965e-01    2.0796e-01     6.9322e-05     1.6868e+02      
004000    2.2838e-01    2.0884e-01     8.0850e-05     2.4173e+02      
005000    1.5017e-01    1.3616e-01     4.8068e-05     2.9146e+02      
006000    9.5253e-02    8.5660e-02     2.9072e-05     3.3001e+02      
007000    6.9547e-02    6.0303e-02     2.5610e-05     3.6096e+02      
008000    2.7496e-02    2.1825e-02     1.4729e-05     3.8501e+02      
009000    7.6509e-03    6.1605e-03     3.8000e-06     3.9220e+02      
010000    2.4764e-03    1.8370e-03     1.6169e-06     3.9544e+02      
011000    7.4903e-04    5.3187e-04     5.4761e-07     3.9657e+02      
012000    1.8753e-04    1.5291e-04     8.7233e-08     3.9684e+02      
013000    5.9883e-05    4.7598e-05     3.0953e-08     3.9690e+02      
014000    2.7751e-05    2.4456e-05     8.2994e-09     3.9692e+02      
015000    1.5010e-05    1.4400e-05     1.5373e-09     3.9692e+02      
016000    8.8249e-06    8.3433e-06     1.2134e-09     3.9692e+02      
017000    6.7194e-06    6.3213e-06     1.0031e-09     3.9692e+02      
018000    4.7034e-06    4.3243e-06     9.5522e-10     3.9693e+02      
019000    3.2381e-06    2.9934e-06     6.1655e-10     3.9693e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 396
err= 0.03795735
time used =  1111.6189229488373


==> advection_edge1_sigmoid_50.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.1066e-01    1.1066e-01     7.0907e-09     1.0000e+00      
001000    7.8241e-02    7.1750e-02     8.3832e-05     7.7510e+01      
002000    7.3542e-02    6.4306e-02     6.4441e-05     1.4338e+02      
003000    5.6132e-04    5.3685e-04     1.5477e-07     1.5813e+02      
004000    4.8533e-05    4.4589e-05     2.4936e-08     1.5817e+02      
005000    1.2892e-05    9.4430e-06     2.1799e-08     1.5820e+02      
006000    5.5519e-06    4.1803e-06     8.6693e-09     1.5821e+02      
007000    2.9595e-06    2.5685e-06     2.4708e-09     1.5822e+02      
008000    1.8063e-06    1.5549e-06     1.5887e-09     1.5822e+02      
009000    1.5724e-06    1.2985e-06     1.7311e-09     1.5822e+02      
010000    1.3215e-06    1.0807e-06     1.5220e-09     1.5822e+02      
011000    1.2931e-06    1.0584e-06     1.4834e-09     1.5822e+02      
012000    1.2100e-06    9.3520e-07     1.7370e-09     1.5823e+02      
013000    1.0664e-06    7.9678e-07     1.7040e-09     1.5823e+02      
014000    9.8703e-07    7.6645e-07     1.3941e-09     1.5823e+02      
015000    1.4199e-06    1.2102e-06     1.3254e-09     1.5823e+02      
016000    9.3082e-07    6.7136e-07     1.6397e-09     1.5823e+02      
017000    9.8064e-07    7.4496e-07     1.4894e-09     1.5823e+02      
018000    7.6069e-07    5.4847e-07     1.3412e-09     1.5823e+02      
019000    7.3931e-07    5.7163e-07     1.0597e-09     1.5824e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 158
err= 0.05678075
time used =  1035.0560276508331


==> advection_edge1_sin2_25.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.3225e-01    4.3225e-01     3.0603e-10     1.0000e+00      
001000    1.3699e-03    1.3633e-03     1.1882e-06     5.5648e+00      
002000    1.8088e-04    1.6835e-04     1.7287e-06     7.2493e+00      
003000    4.5558e-05    3.4488e-05     1.2402e-06     8.9271e+00      
004000    2.3809e-05    2.0674e-05     3.2506e-07     9.6444e+00      
005000    8.1519e-06    7.2298e-06     9.3898e-08     9.8195e+00      
006000    3.1710e-06    2.7416e-06     4.3424e-08     9.8885e+00      
007000    2.1017e-06    1.9065e-06     1.9678e-08     9.9180e+00      
008000    1.2319e-06    1.1060e-06     1.2669e-08     9.9341e+00      
009000    9.9375e-07    9.0696e-07     8.7268e-09     9.9450e+00      
010000    9.0034e-07    8.2375e-07     7.6954e-09     9.9537e+00      
011000    9.0749e-07    8.4939e-07     5.8326e-09     9.9602e+00      
012000    8.2774e-07    7.7355e-07     5.4370e-09     9.9663e+00      
013000    6.9456e-07    6.4737e-07     4.7330e-09     9.9713e+00      
014000    6.3306e-07    5.8434e-07     4.8845e-09     9.9760e+00      
015000    6.8387e-07    6.3742e-07     4.6540e-09     9.9808e+00      
016000    6.0879e-07    5.6415e-07     4.4714e-09     9.9852e+00      
017000    7.1219e-07    6.7394e-07     3.8287e-09     9.9890e+00      
018000    4.3168e-07    3.9247e-07     3.9246e-09     9.9930e+00      
019000    4.8677e-07    4.5157e-07     3.5216e-09     9.9969e+00      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 10
err= 0.026104363
time used =  1323.628131866455


==> advection_edge1_sin2_50.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.1045e-01    1.1045e-01     3.7019e-11     1.0000e+00      
001000    6.0707e-05    5.3298e-05     1.1258e-06     6.5821e+00      
002000    5.3114e-06    4.9629e-06     4.9943e-08     6.9783e+00      
003000    1.7099e-06    1.6059e-06     1.4833e-08     7.0096e+00      
004000    6.8873e-07    6.6081e-07     3.9793e-09     7.0175e+00      
005000    7.5020e-07    7.3755e-07     1.8017e-09     7.0198e+00      
006000    1.8453e-07    1.7685e-07     1.0938e-09     7.0211e+00      
007000    1.7778e-07    1.7284e-07     7.0368e-10     7.0219e+00      
008000    1.5116e-07    1.4635e-07     6.8475e-10     7.0226e+00      
009000    1.1416e-07    1.1089e-07     4.6614e-10     7.0232e+00      
010000    1.0133e-07    9.8063e-08     4.6466e-10     7.0237e+00      
011000    1.1031e-07    1.0749e-07     4.0208e-10     7.0241e+00      
012000    9.4069e-08    9.0368e-08     5.2684e-10     7.0247e+00      
013000    8.9197e-08    8.6551e-08     3.7653e-10     7.0251e+00      
014000    8.8575e-08    8.5513e-08     4.3572e-10     7.0255e+00      
015000    6.8663e-08    6.6175e-08     3.5413e-10     7.0259e+00      
016000    6.4488e-08    6.1797e-08     3.8291e-10     7.0262e+00      
017000    6.5463e-08    6.3815e-08     2.3448e-10     7.0265e+00      
018000    1.1294e-07    1.1087e-07     2.9414e-10     7.0268e+00      
019000    5.2443e-08    5.1049e-08     1.9830e-10     7.0271e+00      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 7
err= 0.014504581
time used =  1120.766450881958


==> advection_edge1_sin2x_25.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2996e-01    4.2996e-01     2.9475e-07     1.0003e+00      
001000    2.3997e-03    2.2889e-03     3.5476e-06     3.1226e+01      
002000    8.5081e-05    7.6594e-05     2.6486e-07     3.2045e+01      
003000    2.3763e-05    2.1006e-05     8.5679e-08     3.2183e+01      
004000    1.3703e-05    1.1750e-05     6.0574e-08     3.2251e+01      
005000    5.1872e-06    4.2793e-06     2.8111e-08     3.2295e+01      
006000    3.1666e-06    2.8935e-06     8.4500e-09     3.2311e+01      
007000    2.8073e-06    2.6853e-06     3.7763e-09     3.2317e+01      
008000    2.1252e-06    2.0360e-06     2.7602e-09     3.2320e+01      
009000    1.8768e-06    1.8121e-06     2.0015e-09     3.2322e+01      
010000    1.6643e-06    1.6088e-06     1.7165e-09     3.2324e+01      
011000    1.4175e-06    1.3777e-06     1.2317e-09     3.2326e+01      
012000    1.0010e-06    9.6607e-07     1.0796e-09     3.2327e+01      
013000    1.0107e-06    9.7718e-07     1.0381e-09     3.2328e+01      
014000    8.5431e-07    8.3041e-07     7.3912e-10     3.2329e+01      
015000    9.1689e-07    8.9531e-07     6.6751e-10     3.2330e+01      
016000    6.4357e-07    6.1652e-07     8.3676e-10     3.2331e+01      
017000    5.5643e-07    5.3389e-07     6.9706e-10     3.2332e+01      
018000    4.8730e-07    4.6361e-07     7.3260e-10     3.2332e+01      
019000    8.1586e-07    7.9533e-07     6.3488e-10     3.2333e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 32
err= 0.016902298
time used =  1192.264263868332


==> advection_edge1_sin2x_50.txt <==
edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.1035e-01    1.1035e-01     3.4230e-09     1.0000e+00      
001000    1.6343e-05    1.3105e-05     1.7308e-07     1.8709e+01      
002000    2.5688e-06    2.2308e-06     1.8015e-08     1.8761e+01      
003000    1.4420e-06    1.2985e-06     7.6440e-09     1.8772e+01      
004000    8.8146e-07    8.0474e-07     4.0855e-09     1.8778e+01      
005000    6.8450e-07    6.2955e-07     2.9258e-09     1.8781e+01      
006000    4.8821e-07    4.5473e-07     1.7828e-09     1.8784e+01      
007000    4.5813e-07    4.3497e-07     1.2326e-09     1.8786e+01      
008000    3.0896e-07    2.9059e-07     9.7779e-10     1.8787e+01      
009000    2.4036e-07    2.2865e-07     6.2321e-10     1.8788e+01      
010000    2.0711e-07    1.9404e-07     6.9563e-10     1.8788e+01      
011000    2.0637e-07    1.9705e-07     4.9580e-10     1.8789e+01      
012000    1.7108e-07    1.6058e-07     5.5896e-10     1.8790e+01      
013000    1.4484e-07    1.3643e-07     4.4789e-10     1.8790e+01      
014000    1.2382e-07    1.1581e-07     4.2628e-10     1.8791e+01      
015000    1.1258e-07    1.0423e-07     4.4460e-10     1.8791e+01      
016000    1.1009e-07    1.0173e-07     4.4482e-10     1.8792e+01      
017000    1.0790e-07    1.0203e-07     3.1208e-10     1.8792e+01      
018000    9.1538e-08    8.5537e-08     3.1936e-10     1.8793e+01      
019000    5.1593e-07    5.0868e-07     3.8576e-10     1.8793e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 18
err= 0.01968447
time used =  1175.5173616409302


==> advection_edge5_relu_25.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.8307e-01    4.8307e-01     2.6204e-07     1.0003e+00      
001000    1.9412e-01    1.9261e-01     3.5583e-05     4.2480e+01      
002000    1.9140e-01    1.8942e-01     2.6335e-05     7.5437e+01      
003000    1.8719e-01    1.8388e-01     3.2134e-05     1.0319e+02      
004000    1.7039e-01    1.6605e-01     3.1899e-05     1.3621e+02      
005000    1.5998e-01    1.5478e-01     3.0614e-05     1.6983e+02      
006000    1.3737e-01    1.3426e-01     1.6229e-05     1.9186e+02      
007000    1.2970e-01    1.2892e-01     3.8393e-06     2.0229e+02      
008000    1.2763e-01    1.2751e-01     5.8847e-07     2.0405e+02      
009000    1.2859e-01    1.2845e-01     6.8934e-07     2.0484e+02      
010000    1.1549e-01    1.1540e-01     4.4470e-07     2.0528e+02      
011000    1.4745e-01    1.4731e-01     6.7196e-07     2.0590e+02      
012000    1.2508e-01    1.2494e-01     6.7464e-07     2.0663e+02      
013000    1.1597e-01    1.1586e-01     5.2676e-07     2.0717e+02      
014000    1.0779e-01    1.0759e-01     9.9963e-07     2.0787e+02      
015000    8.3625e-02    8.3255e-02     1.7730e-06     2.0909e+02      
016000    6.3230e-02    6.3165e-02     3.0843e-07     2.1035e+02      
017000    6.5448e-02    6.5413e-02     1.6634e-07     2.1050e+02      
018000    6.7045e-02    6.6981e-02     3.0286e-07     2.1077e+02      
019000    7.1164e-02    7.1129e-02     1.6653e-07     2.1097e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 211
err= 2.4866848
time used =  1186.892148733139


==> advection_edge5_relu_50.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.3790e-01    1.3790e-01     5.9925e-08     1.0001e+00      
001000    7.1656e-02    6.9610e-02     4.5288e-05     4.5207e+01      
002000    6.8393e-02    6.6048e-02     2.8011e-05     8.3750e+01      
003000    4.6494e-02    4.5394e-02     1.0572e-05     1.0410e+02      
004000    3.8611e-02    3.8598e-02     1.2604e-07     1.0624e+02      
005000    2.7963e-02    2.7956e-02     6.4217e-08     1.0637e+02      
006000    2.5372e-02    2.5366e-02     5.6605e-08     1.0643e+02      
007000    2.3730e-02    2.3729e-02     6.7250e-09     1.0647e+02      
008000    2.8641e-02    2.8640e-02     6.1217e-09     1.0652e+02      
009000    2.5829e-02    2.5828e-02     6.1310e-09     1.0653e+02      
010000    2.1871e-02    2.1871e-02     4.2233e-09     1.0653e+02      
011000    3.2527e-02    3.2527e-02     3.8946e-09     1.0658e+02      
012000    2.4851e-02    2.4850e-02     6.9224e-09     1.0658e+02      
013000    2.3127e-02    2.3126e-02     4.7632e-09     1.0659e+02      
014000    2.5933e-02    2.5932e-02     1.1136e-08     1.0660e+02      
015000    2.5468e-02    2.5468e-02     3.0638e-09     1.0663e+02      
016000    2.0964e-02    2.0964e-02     2.2048e-09     1.0664e+02      
017000    2.3239e-02    2.3238e-02     1.8397e-09     1.0664e+02      
018000    2.5856e-02    2.5854e-02     1.9560e-08     1.0665e+02      
019000    2.5835e-02    2.5834e-02     1.9689e-09     1.0666e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 106
err= 2.4711587
time used =  1075.5240240097046


==> advection_edge5_sigmoid_25.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.8760e-01    4.8760e-01     1.1591e-07     1.0001e+00      
001000    2.0995e-01    2.0625e-01     7.4127e-05     4.9915e+01      
002000    2.0662e-01    1.9872e-01     6.4558e-05     1.2243e+02      
003000    2.1432e-01    2.0410e-01     5.5187e-05     1.8521e+02      
004000    2.0734e-01    1.9669e-01     4.4918e-05     2.3703e+02      
005000    1.9792e-01    1.8853e-01     3.3864e-05     2.7733e+02      
006000    1.7929e-01    1.7064e-01     2.8075e-05     3.0823e+02      
007000    1.6375e-01    1.5772e-01     1.8109e-05     3.3329e+02      
008000    1.4905e-01    1.4567e-01     9.7076e-06     3.4831e+02      
009000    1.4971e-01    1.4831e-01     3.9412e-06     3.5535e+02      
010000    1.2709e-01    1.2632e-01     2.1310e-06     3.5821e+02      
011000    1.4642e-01    1.4622e-01     5.4880e-07     3.5949e+02      
012000    1.0803e-01    1.0786e-01     4.8463e-07     3.6023e+02      
013000    8.8486e-02    8.8352e-02     3.7232e-07     3.6079e+02      
014000    9.0657e-02    9.0602e-02     1.5385e-07     3.6104e+02      
015000    8.5956e-02    8.5934e-02     5.9509e-08     3.6113e+02      
016000    7.3225e-02    7.3195e-02     8.2458e-08     3.6119e+02      
017000    8.0945e-02    8.0908e-02     1.0198e-07     3.6131e+02      
018000    7.8117e-02    7.8092e-02     6.9370e-08     3.6142e+02      
019000    6.3587e-02    6.3573e-02     3.7706e-08     3.6150e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 361
err= 2.1415687
time used =  1125.004959821701


==> advection_edge5_sigmoid_50.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.3489e-01    1.3488e-01     1.3202e-06     1.0013e+00      
001000    8.0368e-02    7.4196e-02     8.1131e-05     7.6151e+01      
002000    7.9619e-02    7.2508e-02     4.9394e-05     1.4401e+02      
003000    7.4939e-02    6.9979e-02     2.7638e-05     1.7948e+02      
004000    6.3701e-02    6.0374e-02     1.6290e-05     2.0427e+02      
005000    5.5824e-02    5.3862e-02     8.9798e-06     2.1849e+02      
006000    4.0060e-02    3.9989e-02     3.2102e-07     2.2063e+02      
007000    3.4189e-02    3.4181e-02     3.4644e-08     2.2076e+02      
008000    2.2454e-02    2.2453e-02     3.1718e-09     2.2079e+02      
009000    1.9397e-02    1.9397e-02     2.4475e-09     2.2079e+02      
010000    8.4306e-03    8.4276e-03     1.3392e-08     2.2081e+02      
011000    4.5865e-03    4.5850e-03     7.0775e-09     2.2083e+02      
012000    2.0126e-03    2.0122e-03     1.8198e-09     2.2083e+02      
013000    1.0942e-03    1.0938e-03     1.6570e-09     2.2083e+02      
014000    6.1849e-04    6.1795e-04     2.4606e-09     2.2083e+02      
015000    4.6638e-04    4.6575e-04     2.8277e-09     2.2084e+02      
016000    2.7793e-04    2.7727e-04     3.0084e-09     2.2084e+02      
017000    2.0731e-04    2.0661e-04     3.1772e-09     2.2084e+02      
018000    1.3817e-04    1.3757e-04     2.7302e-09     2.2085e+02      
019000    1.0098e-04    1.0043e-04     2.4581e-09     2.2085e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 220
err= 0.30063504
time used =  1042.06738448143


==> advection_edge5_sin2_25.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.0517e-01    5.0517e-01     3.2396e-08     1.0000e+00      
001000    1.9107e-01    1.8968e-01     4.1729e-05     3.3232e+01      
002000    4.5948e-02    4.5475e-02     8.0561e-06     5.8650e+01      
003000    1.2342e-03    1.1898e-03     7.2469e-07     6.1219e+01      
004000    4.2490e-05    3.9897e-05     4.2251e-08     6.1372e+01      
005000    1.5920e-05    1.4938e-05     1.5995e-08     6.1400e+01      
006000    1.1285e-05    1.0880e-05     6.6006e-09     6.1410e+01      
007000    5.0660e-06    4.8531e-06     3.4662e-09     6.1415e+01      
008000    3.5012e-06    3.3296e-06     2.7933e-09     6.1418e+01      
009000    2.5730e-06    2.4555e-06     1.9133e-09     6.1421e+01      
010000    2.8456e-06    2.7582e-06     1.4223e-09     6.1422e+01      
011000    1.5509e-06    1.4818e-06     1.1254e-09     6.1424e+01      
012000    1.2502e-06    1.1959e-06     8.8332e-10     6.1425e+01      
013000    1.1243e-06    1.0832e-06     6.6997e-10     6.1425e+01      
014000    9.7232e-07    9.3657e-07     5.8190e-10     6.1426e+01      
015000    8.5817e-07    8.3096e-07     4.4300e-10     6.1426e+01      
016000    8.0140e-07    7.7673e-07     4.0164e-10     6.1427e+01      
017000    7.0545e-07    6.8483e-07     3.3567e-10     6.1427e+01      
018000    5.1182e-06    5.0919e-06     4.2775e-10     6.1428e+01      
019000    6.4714e-07    6.3030e-07     2.7409e-10     6.1428e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 61
err= 0.0530036
time used =  1280.9202799797058


==> advection_edge5_sin2_50.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.3808e-01    1.3808e-01     2.9822e-08     1.0000e+00      
001000    1.8891e-03    1.8722e-03     6.4431e-07     2.6242e+01      
002000    3.0111e-05    2.9141e-05     3.6768e-08     2.6388e+01      
003000    8.7464e-06    8.1936e-06     2.0926e-08     2.6415e+01      
004000    5.4944e-06    5.1156e-06     1.4333e-08     2.6434e+01      
005000    4.7586e-06    4.3745e-06     1.4522e-08     2.6447e+01      
006000    3.6552e-06    3.4528e-06     7.6501e-09     2.6456e+01      
007000    2.7447e-06    2.5517e-06     7.2935e-09     2.6465e+01      
008000    2.2048e-06    2.0758e-06     4.8718e-09     2.6470e+01      
009000    1.9086e-06    1.8220e-06     3.2725e-09     2.6474e+01      
010000    1.5535e-06    1.4652e-06     3.3358e-09     2.6478e+01      
011000    4.6521e-06    4.5605e-06     3.4571e-09     2.6480e+01      
012000    1.2423e-06    1.1698e-06     2.7381e-09     2.6484e+01      
013000    1.0030e-06    9.4555e-07     2.1705e-09     2.6486e+01      
014000    8.5032e-07    8.0875e-07     1.5694e-09     2.6488e+01      
015000    7.6151e-07    7.2602e-07     1.3398e-09     2.6489e+01      
016000    6.7469e-07    6.2951e-07     1.7057e-09     2.6491e+01      
017000    7.4307e-07    7.0765e-07     1.3371e-09     2.6493e+01      
018000    5.5743e-07    5.2286e-07     1.3050e-09     2.6494e+01      
019000    5.5753e-07    5.3354e-07     9.0527e-10     2.6495e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 26
err= 0.031154076
time used =  1149.1549007892609


==> advection_edge5_sin2x_25.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.8959e-01    4.8959e-01     5.3781e-07     1.0005e+00      
001000    1.9141e-01    1.8887e-01     4.9904e-05     5.0963e+01      
002000    5.1205e-02    5.0769e-02     5.2821e-06     8.2566e+01      
003000    4.9318e-03    4.9162e-03     1.8709e-07     8.3729e+01      
004000    8.0543e-04    8.0067e-04     5.6769e-08     8.3810e+01      
005000    2.9462e-04    2.8865e-04     7.1211e-08     8.3877e+01      
006000    1.5569e-04    1.5287e-04     3.3596e-08     8.3920e+01      
007000    9.6112e-05    9.4145e-05     2.3433e-08     8.3949e+01      
008000    6.2219e-05    6.0577e-05     1.9551e-08     8.3970e+01      
009000    4.8219e-05    4.7045e-05     1.3973e-08     8.3986e+01      
010000    4.8320e-05    4.7221e-05     1.3089e-08     8.3999e+01      
011000    2.6044e-05    2.5110e-05     1.1127e-08     8.4014e+01      
012000    2.4221e-05    2.3205e-05     1.2093e-08     8.4026e+01      
013000    2.3483e-05    2.2787e-05     8.2823e-09     8.4036e+01      
014000    2.1131e-05    2.0326e-05     9.5774e-09     8.4046e+01      
015000    1.9822e-05    1.9226e-05     7.0890e-09     8.4055e+01      
016000    1.7433e-05    1.6743e-05     8.2156e-09     8.4063e+01      
017000    1.7746e-05    1.7209e-05     6.3900e-09     8.4072e+01      
018000    1.6287e-05    1.5621e-05     7.9209e-09     8.4080e+01      
019000    1.5681e-05    1.5096e-05     6.9663e-09     8.4088e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 84
err= 0.17375438
time used =  1334.4210546016693


==> advection_edge5_sin2x_50.txt <==
edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.3986e-01    1.3986e-01     4.3441e-07     1.0004e+00      
001000    2.6866e-02    2.6399e-02     9.8295e-06     4.7537e+01      
002000    1.0600e-03    1.0508e-03     1.8579e-07     4.9574e+01      
003000    2.2553e-04    2.2453e-04     2.0261e-08     4.9616e+01      
004000    9.4774e-05    9.3913e-05     1.7353e-08     4.9641e+01      
005000    6.2682e-05    6.1754e-05     1.8692e-08     4.9662e+01      
006000    4.6506e-05    4.5862e-05     1.2949e-08     4.9678e+01      
007000    3.1716e-05    3.1041e-05     1.3584e-08     4.9695e+01      
008000    2.6174e-05    2.5598e-05     1.1589e-08     4.9719e+01      
009000    2.1210e-05    2.0751e-05     9.2301e-09     4.9729e+01      
010000    2.0197e-05    1.9753e-05     8.9275e-09     4.9740e+01      
011000    1.4220e-05    1.3874e-05     6.9661e-09     4.9755e+01      
012000    1.5775e-05    1.5418e-05     7.1801e-09     4.9764e+01      
013000    1.4099e-05    1.3736e-05     7.3071e-09     4.9779e+01      
014000    1.3365e-05    1.3094e-05     5.4426e-09     4.9787e+01      
015000    3.1304e-05    3.0940e-05     7.3173e-09     4.9795e+01      
016000    1.0371e-04    1.0239e-04     2.6429e-08     4.9803e+01      
017000    9.8101e-06    9.4997e-06     6.2305e-09     4.9818e+01      
018000    8.9625e-06    8.7081e-06     5.1063e-09     4.9825e+01      
019000    7.8863e-06    7.6992e-06     3.7541e-09     4.9832e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 49
err= 0.1428519
time used =  1225.9108757972717


==> advection_general_sin2_50.txt <==
general
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.0361e+00    1.0361e+00     3.8116e-08     1.0000e+00      
001000    2.5825e-02    2.5406e-02     3.3928e-06     1.2325e+02      
002000    4.8171e-04    4.7070e-04     8.8934e-08     1.2370e+02      
003000    1.4467e-04    1.4017e-04     3.6388e-08     1.2380e+02      
004000    7.3287e-05    7.0537e-05     2.2198e-08     1.2388e+02      
005000    4.4198e-05    4.1768e-05     1.9601e-08     1.2394e+02      
006000    3.0258e-05    2.8152e-05     1.6984e-08     1.2401e+02      
007000    3.2318e-05    2.3343e-05     7.2341e-08     1.2406e+02      
008000    1.6772e-05    1.5434e-05     1.0782e-08     1.2411e+02      
009000    1.3635e-05    1.2654e-05     7.9030e-09     1.2416e+02      
010000    1.1444e-05    1.0621e-05     6.6241e-09     1.2421e+02      
011000    3.9210e-05    1.7365e-05     1.7580e-07     1.2426e+02      
012000    5.8425e-05    2.3476e-05     2.8117e-07     1.2430e+02      
013000    1.2949e-05    8.5403e-06     3.5452e-08     1.2435e+02      
014000    8.0244e-06    6.6352e-06     1.1167e-08     1.2441e+02      
015000    8.6406e-06    6.4618e-06     1.7508e-08     1.2445e+02      
016000    6.1738e-06    5.4261e-06     6.0069e-09     1.2449e+02      
017000    5.1139e-06    4.6290e-06     3.8939e-09     1.2453e+02      
018000    5.7388e-06    4.9985e-06     5.9428e-09     1.2457e+02      
019000    4.7471e-06    4.1309e-06     4.9448e-09     1.2461e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 124
err= 0.0450093
time used =  24140.047435045242


==> advection_lasso_sin2_50.txt <==
Lasso
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.8449e-01    3.8449e-01     5.4301e-10     1.0000e+00      
001000    4.8463e-02    4.8072e-02     7.5943e-06     5.1411e+01      
002000    6.6283e-04    6.5864e-04     7.8656e-08     5.3158e+01      
003000    8.0693e-05    7.1657e-05     1.6981e-07     5.3214e+01      
004000    2.1422e-05    2.0413e-05     1.8951e-08     5.3249e+01      
005000    1.2601e-05    1.1835e-05     1.4379e-08     5.3280e+01      
006000    1.0166e-05    9.4360e-06     1.3692e-08     5.3306e+01      
007000    6.6834e-06    6.1660e-06     9.6995e-09     5.3347e+01      
008000    1.1528e-05    9.9214e-06     3.0114e-08     5.3363e+01      
009000    4.6946e-06    4.3009e-06     7.3743e-09     5.3386e+01      
010000    4.3004e-06    3.8473e-06     8.4832e-09     5.3410e+01      
011000    5.7786e-06    5.4135e-06     6.8335e-09     5.3430e+01      
012000    3.3873e-06    2.9933e-06     7.3716e-09     5.3451e+01      
013000    2.7840e-06    2.5356e-06     4.6463e-09     5.3473e+01      
014000    2.5944e-06    2.3644e-06     4.2989e-09     5.3494e+01      
015000    8.4817e-06    6.2504e-06     4.1698e-08     5.3512e+01      
016000    5.2586e-06    4.1557e-06     2.0601e-08     5.3535e+01      
017000    2.3149e-06    2.0264e-06     5.3862e-09     5.3553e+01      
018000    3.0356e-06    2.4971e-06     1.0052e-08     5.3570e+01      
019000    1.7581e-06    1.5869e-06     3.1941e-09     5.3597e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 53
err= 0.048285227
time used =  7197.367158412933


==> advection_star_3edges_sin2_50.txt <==
Star_3Edges
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.8181e-01    3.8181e-01     4.9825e-10     1.0000e+00      
001000    5.0484e-02    4.7723e-02     2.8672e-05     9.6341e+01      
002000    8.4400e-04    8.3425e-04     9.6401e-08     1.0114e+02      
003000    1.0044e-04    9.4865e-05     5.5132e-08     1.0120e+02      
004000    3.2458e-05    3.0277e-05     2.1546e-08     1.0123e+02      
005000    1.7765e-05    1.6640e-05     1.1111e-08     1.0126e+02      
006000    1.1432e-05    1.0657e-05     7.6570e-09     1.0128e+02      
007000    7.3337e-06    6.9767e-06     3.5251e-09     1.0129e+02      
008000    5.7368e-06    5.4439e-06     2.8912e-09     1.0130e+02      
009000    4.5277e-06    4.2461e-06     2.7800e-09     1.0132e+02      
010000    3.8643e-06    3.6259e-06     2.3529e-09     1.0133e+02      
011000    3.1437e-06    2.9577e-06     1.8360e-09     1.0134e+02      
012000    2.6173e-06    2.4800e-06     1.3550e-09     1.0135e+02      
013000    2.9133e-06    2.6819e-06     2.2831e-09     1.0136e+02      
014000    2.0143e-06    1.8958e-06     1.1690e-09     1.0137e+02      
015000    1.9021e-06    1.8021e-06     9.8673e-10     1.0138e+02      
016000    1.8625e-06    1.7025e-06     1.5776e-09     1.0139e+02      
017000    1.6822e-05    8.8674e-06     7.8442e-08     1.0140e+02      
018000    1.6415e-06    1.4885e-06     1.5092e-09     1.0141e+02      
019000    5.2734e-06    3.5700e-06     1.6796e-08     1.0142e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 101
err= 0.045190092
time used =  5933.9102511405945


==> advection_star_5edges_sin2_50.txt <==
Star_5Edges
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    6.4501e-01    6.4501e-01     1.2042e-07     1.0001e+00      
001000    1.2940e-02    1.1646e-02     1.0860e-05     1.1918e+02      
002000    2.6498e-04    2.5206e-04     1.0631e-07     1.2152e+02      
003000    8.0147e-05    7.6755e-05     2.7897e-08     1.2159e+02      
004000    4.8854e-05    4.6643e-05     1.8175e-08     1.2164e+02      
005000    3.8893e-05    3.3597e-05     4.3527e-08     1.2168e+02      
006000    2.3977e-05    2.2902e-05     8.8285e-09     1.2172e+02      
007000    1.7396e-05    1.6946e-05     3.6944e-09     1.2175e+02      
008000    1.2996e-04    5.1506e-05     6.4427e-07     1.2178e+02      
009000    1.3692e-05    1.1137e-05     2.0979e-08     1.2180e+02      
010000    8.2064e-06    7.9778e-06     1.8769e-09     1.2183e+02      
011000    7.1428e-06    6.9397e-06     1.6665e-09     1.2186e+02      
012000    3.0395e-05    1.4250e-05     1.3246e-07     1.2189e+02      
013000    5.6332e-06    5.4502e-06     1.5011e-09     1.2191e+02      
014000    4.7783e-06    4.6541e-06     1.0186e-09     1.2194e+02      
015000    4.4292e-06    4.2905e-06     1.1368e-09     1.2196e+02      
016000    3.9467e-06    3.8492e-06     7.9933e-10     1.2199e+02      
017000    3.8489e-06    3.7504e-06     8.0759e-10     1.2201e+02      
018000    3.4522e-06    3.3712e-06     6.6359e-10     1.2204e+02      
019000    5.0043e-05    1.9466e-05     2.5052e-07     1.2206e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 122
err= 0.05377568
time used =  12592.696627378464


==> advection_star_7edges_sin2.txt <==
Star_7Edges
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    9.2465e-01    9.2465e-01     1.2796e-09     1.0000e+00      
001000    1.6747e-02    1.5697e-02     6.6853e-06     1.5713e+02      
002000    2.6727e-03    2.6525e-03     1.2755e-07     1.5844e+02      
003000    1.8592e-04    1.7979e-04     3.8649e-08     1.5857e+02      
004000    5.7155e-05    5.2962e-05     2.6433e-08     1.5864e+02      
005000    7.7779e-05    3.9634e-05     2.4036e-07     1.5870e+02      
006000    3.1914e-05    2.4443e-05     4.7062e-08     1.5876e+02      
007000    1.9911e-05    1.8518e-05     8.7662e-09     1.5881e+02      
008000    2.0883e-05    1.5927e-05     3.1198e-08     1.5886e+02      
009000    1.6553e-05    1.3227e-05     2.0932e-08     1.5891e+02      
010000    1.1183e-05    1.0729e-05     2.8562e-09     1.5896e+02      
011000    3.0590e-05    1.3791e-05     1.0565e-07     1.5900e+02      
012000    8.9084e-06    8.5878e-06     2.0154e-09     1.5905e+02      
013000    1.8948e-05    1.2484e-05     4.0632e-08     1.5910e+02      
014000    5.1552e-05    1.8049e-05     2.1052e-07     1.5915e+02      
015000    7.2955e-06    7.0424e-06     1.5902e-09     1.5919e+02      
016000    6.0843e-06    5.8541e-06     1.4453e-09     1.5923e+02      
017000    1.6858e-05    7.1747e-06     6.0796e-08     1.5928e+02      
018000    7.5608e-06    7.3451e-06     1.3543e-09     1.5932e+02      
019000    5.0160e-06    4.8249e-06     1.1992e-09     1.5936e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
final lambda= 159
err= 0.05933859
time used =  22486.30196070671


==> edge10_relu_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.3233e-01    4.3035e-01     1.9766e-03     2.9766e+00      
001000    4.1703e-01    4.1703e-01     1.2713e-10     2.6171e+01      
002000    4.1814e-01    4.1814e-01     7.3739e-10     2.6171e+01      
003000    3.6866e-01    3.6866e-01     1.4945e-08     2.6313e+01      
004000    3.5593e-01    3.5593e-01     3.6931e-08     2.6455e+01      
005000    3.5638e-01    3.5638e-01     7.9973e-09     2.6580e+01      
006000    3.5488e-01    3.5488e-01     3.7768e-09     2.6634e+01      
007000    3.5748e-01    3.5747e-01     2.0517e-07     2.6680e+01      
008000    3.5433e-01    3.5433e-01     9.4489e-08     2.6726e+01      
009000    3.5631e-01    3.5631e-01     7.2846e-09     2.6860e+01      
010000    3.5497e-01    3.5497e-01     4.4243e-08     2.6886e+01      
011000    3.5342e-01    3.5342e-01     6.3530e-09     2.6938e+01      
012000    3.5845e-01    3.5845e-01     1.7774e-09     2.7355e+01      
013000    3.5630e-01    3.5630e-01     8.0078e-10     2.7356e+01      
014000    3.5751e-01    3.5735e-01     5.8153e-06     2.7391e+01      
015000    3.5870e-01    3.5869e-01     4.8559e-08     2.7443e+01      
016000    3.5324e-01    3.5324e-01     5.4291e-09     2.7493e+01      
017000    3.5633e-01    3.5633e-01     7.0190e-12     2.7572e+01      
018000    3.5550e-01    3.5549e-01     1.6614e-07     2.7630e+01      
019000    3.5606e-01    3.5606e-01     7.4694e-12     2.7719e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
relu  final lambda= 27
err_ relu = 1.0978615
time used =  862.0925922393799


==> edge10_relu_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.3888e-01    4.3646e-01     2.4244e-03     3.4244e+00      
001000    4.1703e-01    4.1703e-01     8.8765e-11     1.5065e+01      
002000    4.1814e-01    4.1814e-01     2.7800e-09     1.5066e+01      
003000    3.7444e-01    3.7444e-01     1.0618e-08     1.5972e+01      
004000    3.4985e-01    3.4984e-01     7.6749e-07     1.8385e+01      
005000    3.2590e-01    3.2589e-01     5.9017e-07     2.1767e+01      
006000    3.1894e-01    3.1891e-01     1.0880e-06     2.6097e+01      
007000    3.1769e-01    3.1768e-01     2.9305e-07     2.9521e+01      
008000    3.1348e-01    3.1348e-01     8.8871e-08     3.2648e+01      
009000    3.1370e-01    3.1369e-01     1.0643e-07     3.5920e+01      
010000    3.0906e-01    3.0906e-01     3.9232e-08     3.9545e+01      
011000    3.0260e-01    3.0259e-01     6.3917e-08     4.3971e+01      
012000    2.9917e-01    2.9916e-01     1.3007e-07     4.8917e+01      
013000    2.8906e-01    2.8906e-01     7.1778e-08     5.3492e+01      
014000    2.8632e-01    2.8632e-01     2.4714e-08     5.8092e+01      
015000    2.9391e-01    2.8870e-01     8.4362e-05     6.1818e+01      
016000    2.7902e-01    2.7902e-01     4.9176e-09     6.5914e+01      
017000    2.8442e-01    2.8348e-01     1.3424e-05     6.9597e+01      
018000    2.8172e-01    2.8129e-01     5.8221e-06     7.4541e+01      
019000    2.8089e-01    2.8089e-01     3.3028e-09     7.8092e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
relu  final lambda= 81
err_ relu = 1.4504366
time used =  588.0463178157806


==> edge10_sigmoid_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2098e-01    4.2086e-01     1.1943e-04     1.1194e+00      
001000    4.1482e-01    4.1480e-01     2.4185e-06     8.3582e+00      
002000    3.4557e-01    3.4555e-01     2.1698e-06     1.1137e+01      
003000    2.9074e-01    2.9066e-01     5.3779e-06     1.3953e+01      
004000    2.7262e-01    2.7238e-01     1.0446e-05     2.2361e+01      
005000    2.4926e-01    2.4916e-01     3.8168e-06     2.6263e+01      
006000    2.4695e-01    2.4686e-01     2.8481e-06     2.9288e+01      
007000    2.4890e-01    2.4882e-01     2.5569e-06     3.1815e+01      
008000    2.5089e-01    2.5083e-01     1.9412e-06     3.3815e+01      
009000    2.5104e-01    2.5096e-01     2.2709e-06     3.5906e+01      
010000    2.3192e-01    2.3181e-01     2.9905e-06     3.8346e+01      
011000    2.3046e-01    2.3035e-01     2.4995e-06     4.0969e+01      
012000    2.3224e-01    2.3212e-01     2.7545e-06     4.3932e+01      
013000    2.2110e-01    2.2109e-01     2.3080e-07     4.6033e+01      
014000    2.0802e-01    2.0797e-01     1.0967e-06     4.7187e+01      
015000    2.0910e-01    2.0906e-01     9.3495e-07     4.8231e+01      
016000    2.0492e-01    2.0488e-01     8.7534e-07     4.9243e+01      
017000    2.0896e-01    2.0891e-01     9.9660e-07     5.0250e+01      
018000    2.0670e-01    2.0664e-01     1.0475e-06     5.1262e+01      
019000    2.0719e-01    2.0715e-01     8.6126e-07     5.2186e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sigmoid  final lambda= 53
err_ sigmoid = 0.56709903
time used =  956.8354690074921


==> edge10_sigmoid_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2032e-01    4.1912e-01     1.2083e-03     2.2083e+00      
001000    4.1699e-01    4.1699e-01     4.0554e-08     8.1556e+00      
002000    3.5396e-01    3.5395e-01     1.1006e-06     1.1428e+01      
003000    2.5071e-01    2.5070e-01     2.0851e-07     1.5840e+01      
004000    2.1153e-01    2.1148e-01     2.7310e-06     1.9255e+01      
005000    1.8962e-01    1.8958e-01     2.1550e-06     2.2321e+01      
006000    1.6178e-01    1.6178e-01     8.1162e-09     2.5152e+01      
007000    1.6587e-01    1.6580e-01     2.5508e-06     2.6700e+01      
008000    1.6841e-01    1.6834e-01     2.3569e-06     2.9085e+01      
009000    1.6761e-01    1.6754e-01     2.1403e-06     3.1363e+01      
010000    1.6731e-01    1.6724e-01     2.0291e-06     3.3568e+01      
011000    1.6776e-01    1.6769e-01     1.8758e-06     3.5387e+01      
012000    1.6867e-01    1.6861e-01     1.7270e-06     3.7070e+01      
013000    1.6144e-01    1.6138e-01     1.5208e-06     3.8811e+01      
014000    1.6631e-01    1.6626e-01     1.2920e-06     4.0227e+01      
015000    1.6779e-01    1.6773e-01     1.3285e-06     4.1484e+01      
016000    1.6323e-01    1.6318e-01     1.2067e-06     4.2778e+01      
017000    1.6541e-01    1.6535e-01     1.2846e-06     4.4118e+01      
018000    1.6425e-01    1.6421e-01     9.7431e-07     4.5183e+01      
019000    1.6465e-01    1.6459e-01     1.1675e-06     4.6346e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sigmoid  final lambda= 47
err_ sigmoid = 0.45691577
time used =  660.6231789588928


==> edge10_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2083e-01    4.2078e-01     4.4723e-05     1.0447e+00      
001000    7.1100e-04    7.1096e-04     3.2349e-09     1.2099e+01      
002000    8.4131e-05    8.3564e-05     4.6733e-08     1.2116e+01      
003000    3.8817e-05    3.8812e-05     3.8241e-10     1.2160e+01      
004000    2.0453e-05    2.0429e-05     1.9579e-09     1.2196e+01      
005000    1.1705e-05    1.1671e-05     2.7643e-09     1.2227e+01      
006000    7.9372e-06    7.8753e-06     5.0494e-09     1.2265e+01      
007000    6.3054e-06    6.1152e-06     1.5468e-08     1.2297e+01      
008000    4.1962e-06    4.1955e-06     5.9332e-11     1.2328e+01      
009000    4.0911e-06    4.0892e-06     1.5751e-10     1.2355e+01      
010000    3.0538e-06    3.0479e-06     4.7737e-10     1.2382e+01      
011000    2.9193e-06    2.8454e-06     5.9507e-09     1.2407e+01      
012000    1.1134e-05    9.7715e-06     1.0951e-07     1.2437e+01      
013000    1.7275e-06    1.7271e-06     2.8984e-11     1.2453e+01      
014000    1.5427e-06    1.5357e-06     5.5572e-10     1.2476e+01      
015000    1.3626e-06    1.3570e-06     4.5038e-10     1.2498e+01      
016000    1.8122e-06    1.7901e-06     1.7637e-09     1.2524e+01      
017000    1.0370e-06    1.0369e-06     7.4720e-12     1.2543e+01      
018000    1.0054e-06    1.0052e-06     1.6471e-11     1.2563e+01      
019000    8.8823e-07    8.8410e-07     3.2825e-10     1.2579e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 12
err_ sin²(x) = 0.0013437294
time used =  1258.6105678081512


==> edge10_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2098e-01    4.2098e-01     1.2434e-06     1.0012e+00      
001000    2.7966e-04    2.7956e-04     1.2062e-08     8.1364e+00      
002000    1.3995e-05    1.3992e-05     4.4331e-10     8.1909e+00      
003000    6.7634e-06    6.7606e-06     3.4058e-10     8.2090e+00      
004000    7.5599e-06    7.4962e-06     7.7550e-09     8.2202e+00      
005000    1.1158e-05    1.1063e-05     1.1541e-08     8.2353e+00      
006000    1.3777e-04    1.3735e-04     5.0178e-08     8.2460e+00      
007000    3.2448e-06    3.2395e-06     6.5200e-10     8.2520e+00      
008000    1.6235e-06    1.6183e-06     6.2144e-10     8.2673e+00      
009000    1.9708e-06    1.9632e-06     9.1162e-10     8.2892e+00      
010000    2.3215e-06    2.3005e-06     2.5401e-09     8.3021e+00      
011000    1.2232e-06    1.2226e-06     6.4045e-11     8.3168e+00      
012000    8.1578e-07    8.1576e-07     2.2974e-12     8.3259e+00      
013000    1.0200e-06    1.0163e-06     4.4917e-10     8.3410e+00      
014000    4.5469e-05    4.5420e-05     5.8254e-09     8.3504e+00      
015000    2.2054e-06    2.2025e-06     3.4914e-10     8.3611e+00      
016000    1.2851e-05    1.2831e-05     2.3668e-09     8.3709e+00      
017000    1.9279e-06    1.9166e-06     1.3480e-09     8.3822e+00      
018000    3.9266e-06    3.9247e-06     2.3452e-10     8.3904e+00      
019000    1.0357e-06    1.0335e-06     2.6462e-10     8.4003e+00      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 8
err_ sin²(x) = 0.0008107084
time used =  849.0470576286316


==> edge10_sin2x_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2082e-01    4.2082e-01     2.7847e-06     1.0028e+00      
001000    3.7160e-02    3.7160e-02     9.3419e-09     1.1563e+01      
002000    2.7937e-03    2.7869e-03     5.5633e-07     1.2260e+01      
003000    1.6584e-04    1.6292e-04     2.2599e-07     1.2898e+01      
004000    9.8287e-05    8.1385e-05     1.2318e-06     1.3722e+01      
005000    4.3515e-05    4.3163e-05     2.4391e-08     1.4441e+01      
006000    4.7065e-05    4.6877e-05     1.2456e-08     1.5079e+01      
007000    5.8709e-05    4.6961e-05     7.4900e-07     1.5686e+01      
008000    2.5331e-05    2.4750e-05     3.5972e-08     1.6153e+01      
009000    3.0050e-05    2.5409e-05     2.7935e-07     1.6614e+01      
010000    7.0236e-05    6.1766e-05     4.9760e-07     1.7023e+01      
011000    1.4966e-05    1.4467e-05     2.8648e-08     1.7418e+01      
012000    2.2676e-05    2.2122e-05     3.1117e-08     1.7815e+01      
013000    1.0161e-05    1.0069e-05     5.0612e-09     1.8131e+01      
014000    9.8340e-06    9.4368e-06     2.1490e-08     1.8485e+01      
015000    1.1615e-04    9.6130e-05     1.0630e-06     1.8833e+01      
016000    7.5056e-05    6.2954e-05     6.3254e-07     1.9134e+01      
017000    2.5797e-05    2.4817e-05     5.0365e-08     1.9449e+01      
018000    9.0066e-06    8.8573e-06     7.5461e-09     1.9783e+01      
019000    1.1093e-04    8.5295e-05     1.2767e-06     2.0076e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)+x  final lambda= 20
err_ sin²(x)+x = 0.00501918
time used =  1283.6403939723969


==> edge10_sin2x_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2024e-01    4.2005e-01     1.8833e-04     1.1883e+00      
001000    1.1346e-02    1.1331e-02     1.2051e-06     1.2500e+01      
002000    1.2394e-03    1.1971e-03     2.9434e-06     1.4378e+01      
003000    3.3865e-04    3.3796e-04     4.5836e-08     1.5119e+01      
004000    1.9365e-04    1.9335e-04     1.9237e-08     1.5530e+01      
005000    9.7764e-05    9.6347e-05     8.9037e-08     1.5913e+01      
006000    2.1453e-04    2.1194e-04     1.6047e-07     1.6115e+01      
007000    6.2589e-05    5.7383e-05     3.1919e-07     1.6309e+01      
008000    6.5422e-05    6.5238e-05     1.1121e-08     1.6513e+01      
009000    4.1866e-05    4.1155e-05     4.2458e-08     1.6731e+01      
010000    8.9295e-05    8.6915e-05     1.4049e-07     1.6942e+01      
011000    3.0149e-05    2.1314e-05     5.1538e-07     1.7142e+01      
012000    3.4317e-05    3.3954e-05     2.0918e-08     1.7357e+01      
013000    1.0987e-04    1.0608e-04     2.1609e-07     1.7570e+01      
014000    1.3564e-04    1.3512e-04     2.9004e-08     1.7740e+01      
015000    3.3972e-05    2.9827e-05     2.3147e-07     1.7907e+01      
016000    3.4070e-05    3.3021e-05     5.7972e-08     1.8089e+01      
017000    1.1621e-04    1.0991e-04     3.4470e-07     1.8256e+01      
018000    1.3669e-04    1.3505e-04     8.8508e-08     1.8485e+01      
019000    1.2704e-05    1.2068e-05     3.4166e-08     1.8610e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)+x  final lambda= 18
err_ sin²(x)+x = 0.0034480821
time used =  874.0254347324371


==> edge1_relu_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1649e-01    4.1648e-01     1.0044e-05     1.0100e+00      
001000    1.7676e-01    1.7616e-01     7.6191e-06     7.7998e+01      
002000    1.8449e-01    1.8397e-01     6.1041e-06     8.4934e+01      
003000    1.8508e-01    1.8501e-01     7.8158e-07     8.7960e+01      
004000    1.6429e-01    1.6415e-01     1.5936e-06     8.8525e+01      
005000    1.3535e-01    1.3357e-01     1.7002e-05     1.0453e+02      
006000    1.1483e-01    1.1415e-01     5.9894e-06     1.1334e+02      
007000    1.1269e-01    1.1205e-01     5.3393e-06     1.1985e+02      
008000    1.1421e-01    1.1369e-01     4.2097e-06     1.2459e+02      
009000    1.0753e-01    1.0711e-01     3.2330e-06     1.2766e+02      
010000    1.1054e-01    1.1002e-01     3.9492e-06     1.3147e+02      
011000    9.9245e-02    9.8878e-02     2.7376e-06     1.3401e+02      
012000    1.1201e-01    1.1155e-01     3.3105e-06     1.3667e+02      
013000    1.0492e-01    1.0473e-01     1.3795e-06     1.3835e+02      
014000    9.5676e-02    9.5401e-02     1.9610e-06     1.4026e+02      
015000    1.0680e-01    1.0661e-01     1.3281e-06     1.4179e+02      
016000    9.3956e-02    9.3826e-02     9.1237e-07     1.4307e+02      
017000    1.0538e-01    1.0518e-01     1.3444e-06     1.4473e+02      
018000    1.0296e-01    1.0286e-01     6.4922e-07     1.4582e+02      
019000    9.8266e-02    9.8134e-02     8.9753e-07     1.4703e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
relu  final lambda= 148
err_ relu = 1.4655114
time used =  842.7675030231476


==> edge1_relu_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1649e-01    4.1649e-01     7.3052e-07     1.0007e+00      
001000    4.2306e-01    4.2306e-01     1.6447e-11     3.9160e+01      
002000    1.8229e-01    1.8189e-01     7.1916e-06     5.5466e+01      
003000    1.7114e-01    1.6732e-01     6.3842e-05     5.9813e+01      
004000    9.8114e-02    9.7853e-02     3.4277e-06     7.6169e+01      
005000    9.7771e-02    9.7603e-02     2.1149e-06     7.9472e+01      
006000    9.2165e-02    9.2093e-02     9.0263e-07     8.0700e+01      
007000    9.0256e-02    9.0212e-02     5.3552e-07     8.1708e+01      
008000    9.2281e-02    9.2249e-02     3.7662e-07     8.2548e+01      
009000    8.8555e-02    8.7793e-02     9.1752e-06     8.3058e+01      
010000    9.1263e-02    9.1242e-02     2.5613e-07     8.3669e+01      
011000    8.0134e-02    8.0116e-02     2.1373e-07     8.4189e+01      
012000    9.2227e-02    9.2195e-02     3.7374e-07     8.4941e+01      
013000    9.2688e-02    9.2685e-02     3.2508e-08     8.5394e+01      
014000    7.8967e-02    7.8950e-02     1.9193e-07     8.5859e+01      
015000    9.0059e-02    9.0057e-02     1.7229e-08     8.6224e+01      
016000    8.0861e-02    8.0848e-02     1.4477e-07     8.6834e+01      
017000    9.1972e-02    9.1948e-02     2.7457e-07     8.7382e+01      
018000    9.2668e-02    9.2651e-02     1.9631e-07     8.7927e+01      
019000    8.4388e-02    8.4383e-02     4.6544e-08     8.8408e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
relu  final lambda= 88
err_ relu = 1.5280031
time used =  598.9797892570496


==> edge1_sigmoid_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1662e-01    4.1654e-01     8.3276e-05     1.0833e+00      
001000    2.6297e-03    2.5650e-03     1.3833e-06     4.6703e+01      
002000    3.2891e-05    3.2844e-05     1.0101e-09     4.6827e+01      
003000    6.4001e-06    6.3975e-06     5.5034e-11     4.6827e+01      
004000    1.9466e-06    1.9463e-06     6.3957e-12     4.6827e+01      
005000    7.8628e-07    7.8622e-07     1.2494e-12     4.6827e+01      
006000    3.8176e-07    3.8174e-07     3.1175e-13     4.6827e+01      
007000    2.8786e-07    2.8692e-07     2.0041e-11     4.6827e+01      
008000    2.1581e-07    2.1567e-07     2.9123e-12     4.6828e+01      
009000    1.5706e-07    1.5690e-07     3.3412e-12     4.6828e+01      
010000    1.3687e-07    1.3676e-07     2.2849e-12     4.6828e+01      
011000    5.2752e-07    4.7976e-07     1.0198e-09     4.6828e+01      
012000    1.5527e-07    1.5330e-07     4.2025e-11     4.6828e+01      
013000    6.8741e-08    6.4680e-08     8.6708e-11     4.6828e+01      
014000    2.3922e-07    2.3844e-07     1.6740e-11     4.6829e+01      
015000    2.4098e-08    2.4097e-08     1.3195e-14     4.6829e+01      
016000    2.3202e-08    2.3191e-08     2.3389e-13     4.6829e+01      
017000    1.4519e-08    1.4519e-08     6.5005e-15     4.6829e+01      
018000    5.6295e-07    3.9457e-07     3.5955e-09     4.6829e+01      
019000    9.1279e-08    8.2071e-08     1.9664e-10     4.6829e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sigmoid  final lambda= 46
err_ sigmoid = 0.0004280914
time used =  949.3898029327393


==> edge1_sigmoid_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1645e-01    4.1612e-01     3.2212e-04     1.3221e+00      
001000    1.9275e-01    1.8361e-01     2.9940e-04     3.0830e+01      
002000    1.1818e-05    1.1813e-05     1.3127e-10     3.7104e+01      
003000    2.6976e-06    2.6974e-06     7.4715e-12     3.7104e+01      
004000    7.1942e-07    7.1938e-07     1.0153e-12     3.7104e+01      
005000    2.3523e-07    2.3520e-07     5.8993e-13     3.7104e+01      
006000    1.8828e-07    1.0506e-07     2.2427e-09     3.7105e+01      
007000    1.0514e-07    7.2757e-08     8.7283e-10     3.7107e+01      
008000    3.9491e-07    3.7284e-07     5.9488e-10     3.7109e+01      
009000    2.2505e-06    1.6902e-06     1.5098e-08     3.7111e+01      
010000    1.8912e-06    1.7098e-06     4.8873e-09     3.7113e+01      
011000    1.1505e-08    1.1502e-08     1.0070e-13     3.7115e+01      
012000    1.0046e-08    1.0044e-08     4.6161e-14     3.7116e+01      
013000    1.0691e-06    1.0383e-06     8.2868e-10     3.7118e+01      
014000    8.2643e-09    7.4340e-09     2.2369e-11     3.7120e+01      
015000    1.7233e-06    1.6952e-06     7.5646e-10     3.7122e+01      
016000    3.1478e-08    2.7696e-08     1.0186e-10     3.7124e+01      
017000    9.5892e-09    9.0825e-09     1.3649e-11     3.7126e+01      
018000    1.5635e-07    1.0031e-07     1.5094e-09     3.7128e+01      
019000    3.0859e-09    3.0587e-09     7.3414e-13     3.7129e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sigmoid  final lambda= 37
err_ sigmoid = 0.00066648965
time used =  693.3314712047577


==> edge1_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1656e-01    4.1656e-01     4.0836e-08     1.0000e+00      
001000    3.2949e-05    3.2937e-05     1.7373e-10     6.7127e+01      
002000    1.6327e-05    1.6325e-05     3.1649e-11     6.7127e+01      
003000    6.1385e-06    6.1378e-06     1.0184e-11     6.7127e+01      
004000    2.2627e-06    2.2624e-06     3.6259e-12     6.7127e+01      
005000    1.0777e-06    1.0776e-06     1.5271e-12     6.7127e+01      
006000    5.9886e-07    5.9882e-07     6.2728e-13     6.7127e+01      
007000    2.7811e-07    2.7809e-07     3.4917e-13     6.7127e+01      
008000    1.2000e-07    1.1901e-07     1.4747e-11     6.7127e+01      
009000    4.4438e-08    4.4428e-08     1.6214e-13     6.7127e+01      
010000    6.7220e-08    4.2729e-08     3.6484e-10     6.7128e+01      
011000    3.7449e-08    2.5323e-08     1.8064e-10     6.7128e+01      
012000    2.9048e-06    2.8184e-06     1.2870e-09     6.7129e+01      
013000    1.7599e-08    1.5696e-08     2.8341e-11     6.7129e+01      
014000    1.4141e-08    1.4127e-08     2.1529e-13     6.7130e+01      
015000    7.9422e-08    7.6080e-08     4.9795e-11     6.7131e+01      
016000    2.8830e-08    1.4998e-08     2.0605e-10     6.7131e+01      
017000    4.4719e-08    4.2864e-08     2.7637e-11     6.7132e+01      
018000    7.5964e-08    5.0871e-08     3.7379e-10     6.7132e+01      
019000    3.3394e-09    3.3394e-09     3.6693e-16     6.7133e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 67
err_ sin²(x) = 0.00013541791
time used =  1230.1160535812378


==> edge1_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1645e-01    4.1645e-01     1.4394e-09     1.0000e+00      
001000    8.8386e-05    8.8380e-05     7.0255e-11     7.5765e+01      
002000    1.0128e-05    1.0128e-05     2.6807e-12     7.5765e+01      
003000    4.0051e-06    4.0051e-06     8.8551e-14     7.5765e+01      
004000    2.6839e-06    2.6839e-06     1.5052e-14     7.5765e+01      
005000    2.0068e-06    1.9628e-06     5.8084e-10     7.5765e+01      
006000    5.9512e-06    1.9623e-06     5.2645e-08     7.5769e+01      
007000    9.4421e-07    9.4197e-07     2.9588e-11     7.5775e+01      
008000    1.9520e-06    8.0426e-07     1.5145e-08     7.5781e+01      
009000    1.1361e-06    1.0199e-06     1.5334e-09     7.5789e+01      
010000    5.3825e-07    5.3279e-07     7.2050e-11     7.5796e+01      
011000    3.5533e-06    1.6619e-06     2.4952e-08     7.5803e+01      
012000    3.7259e-07    3.7256e-07     3.0678e-13     7.5809e+01      
013000    3.2542e-07    3.1657e-07     1.1674e-10     7.5816e+01      
014000    2.6776e-07    2.6504e-07     3.5875e-11     7.5822e+01      
015000    2.2846e-07    2.2841e-07     6.5447e-13     7.5828e+01      
016000    2.0522e-07    1.9781e-07     9.7792e-11     7.5834e+01      
017000    2.2923e-07    2.0433e-07     3.2821e-10     7.5842e+01      
018000    7.3066e-06    3.1709e-06     5.4526e-08     7.5847e+01      
019000    2.4095e-07    1.6748e-07     9.6859e-10     7.5852e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 75
err_ sin²(x) = 2.6245776e-05
time used =  891.6092121601105


==> edge1_sin2x_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1688e-01    4.1682e-01     5.3426e-05     1.0534e+00      
001000    1.2784e-05    1.2749e-05     9.3291e-10     3.7698e+01      
002000    4.3760e-07    4.3738e-07     6.0373e-12     3.7698e+01      
003000    2.7790e-07    2.7789e-07     2.7730e-13     3.7698e+01      
004000    1.7355e-07    1.7355e-07     1.8592e-13     3.7698e+01      
005000    1.1221e-07    1.1220e-07     1.2672e-13     3.7698e+01      
006000    8.8968e-08    8.7891e-08     2.8572e-11     3.7700e+01      
007000    6.7872e-08    6.7672e-08     5.3098e-12     3.7701e+01      
008000    6.7407e-08    6.7360e-08     1.2394e-12     3.7703e+01      
009000    8.4539e-08    8.2185e-08     6.2424e-11     3.7705e+01      
010000    5.1783e-08    5.1778e-08     1.4170e-13     3.7706e+01      
011000    4.2813e-08    4.2813e-08     2.0932e-15     3.7708e+01      
012000    1.5717e-06    1.2394e-06     8.8126e-09     3.7711e+01      
013000    3.2257e-08    3.2252e-08     1.1455e-13     3.7712e+01      
014000    1.2815e-07    7.8963e-08     1.3042e-09     3.7715e+01      
015000    1.1874e-06    1.0195e-06     4.4531e-09     3.7716e+01      
016000    2.1865e-08    2.1792e-08     1.9336e-12     3.7718e+01      
017000    2.8560e-08    2.8142e-08     1.1098e-11     3.7720e+01      
018000    1.7976e-08    1.7967e-08     2.3968e-13     3.7722e+01      
019000    6.4983e-07    5.3342e-07     3.0858e-09     3.7724e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)+x  final lambda= 37
err_ sin²(x)+x = 1.8514811e-05
time used =  1293.5928478240967


==> edge1_sin2x_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.1635e-01    4.1634e-01     1.6852e-05     1.0169e+00      
001000    4.0665e-06    4.0578e-06     2.0578e-10     4.2355e+01      
002000    9.0823e-07    9.0722e-07     2.3868e-11     4.2355e+01      
003000    4.5675e-07    4.5670e-07     1.1069e-12     4.2355e+01      
004000    3.7487e-07    3.7484e-07     5.5017e-13     4.2355e+01      
005000    3.8026e-07    3.7901e-07     2.9451e-11     4.2355e+01      
006000    2.2947e-07    2.2945e-07     3.1891e-13     4.2356e+01      
007000    1.6488e-07    1.6487e-07     2.6666e-13     4.2360e+01      
008000    1.1861e-07    1.1860e-07     2.0071e-13     4.2365e+01      
009000    7.5685e-08    7.5680e-08     1.3255e-13     4.2371e+01      
010000    4.8053e-08    4.7883e-08     4.0151e-12     4.2376e+01      
011000    3.6632e-07    2.1261e-07     3.6269e-09     4.2382e+01      
012000    5.4121e-08    4.6244e-08     1.8584e-10     4.2387e+01      
013000    1.2593e-08    1.2496e-08     2.2866e-12     4.2392e+01      
014000    9.2138e-08    7.9831e-08     2.9027e-10     4.2397e+01      
015000    4.4209e-09    4.4087e-09     2.8834e-13     4.2403e+01      
016000    4.3689e-08    3.9714e-08     9.3725e-11     4.2409e+01      
017000    4.5469e-09    4.3356e-09     4.9821e-12     4.2414e+01      
018000    4.6222e-08    4.4491e-08     4.0811e-11     4.2420e+01      
019000    3.3423e-08    1.2337e-08     4.9701e-10     4.2424e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)+x  final lambda= 42
err_ sin²(x)+x = 0.009194087
time used =  920.8674058914185


==> edge5_relu_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2468e-01    4.2467e-01     1.7010e-05     1.0170e+00      
001000    3.7391e-01    3.7391e-01     3.9342e-08     1.2658e+01      
002000    3.6652e-01    3.6627e-01     1.8294e-05     1.3425e+01      
003000    3.5780e-01    3.5773e-01     2.7689e-06     2.4566e+01      
004000    3.5815e-01    3.5812e-01     1.0201e-06     2.6346e+01      
005000    3.5395e-01    3.5394e-01     3.1223e-07     2.7873e+01      
006000    3.5630e-01    3.5628e-01     4.1966e-07     2.8586e+01      
007000    3.5160e-01    3.5159e-01     1.9852e-07     2.9161e+01      
008000    3.5103e-01    3.5103e-01     1.3884e-07     2.9651e+01      
009000    3.4894e-01    3.4893e-01     1.0768e-07     3.0187e+01      
010000    3.4929e-01    3.4928e-01     8.4458e-08     3.0732e+01      
011000    3.5167e-01    3.5167e-01     1.0856e-07     3.1289e+01      
012000    3.5131e-01    3.5129e-01     5.2850e-07     3.1766e+01      
013000    3.5301e-01    3.5301e-01     4.7773e-08     3.2221e+01      
014000    3.5252e-01    3.5252e-01     2.4484e-08     3.2646e+01      
015000    3.5269e-01    3.5263e-01     1.7989e-06     3.3108e+01      
016000    3.5308e-01    3.5308e-01     3.7621e-08     3.3593e+01      
017000    3.5393e-01    3.5392e-01     1.5079e-07     3.4084e+01      
018000    3.5085e-01    3.5085e-01     1.4241e-08     3.4475e+01      
019000    3.5689e-01    3.5689e-01     1.7405e-08     3.5025e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
relu  final lambda= 35
err_ relu = 1.1142373
time used =  868.8811032772064


==> edge5_relu_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2466e-01    4.2466e-01     4.1685e-07     1.0004e+00      
001000    4.1997e-01    4.1997e-01     2.7761e-16     1.0018e+00      
002000    4.0303e-01    4.0296e-01     4.8053e-06     1.4900e+01      
003000    4.0461e-01    4.0458e-01     1.5404e-06     1.6282e+01      
004000    4.0389e-01    4.0389e-01     1.0214e-07     1.6946e+01      
005000    4.0064e-01    4.0062e-01     1.0577e-06     1.7313e+01      
006000    4.0335e-01    4.0335e-01     1.2858e-07     1.7897e+01      
007000    4.0105e-01    4.0105e-01     4.0846e-08     1.8452e+01      
008000    3.9385e-01    3.9383e-01     1.1183e-06     1.8970e+01      
009000    3.9693e-01    3.9693e-01     3.1003e-10     1.9467e+01      
010000    3.9729e-01    3.9729e-01     1.5890e-08     1.9987e+01      
011000    4.0091e-01    4.0091e-01     5.2509e-08     2.0528e+01      
012000    3.9792e-01    3.9792e-01     4.3101e-08     2.1181e+01      
013000    3.8917e-01    3.8903e-01     6.2013e-06     2.3709e+01      
014000    3.8850e-01    3.8839e-01     3.5283e-06     2.9940e+01      
015000    3.9051e-01    3.9044e-01     2.1918e-06     3.3171e+01      
016000    3.9097e-01    3.9089e-01     2.1721e-06     3.5627e+01      
017000    3.8926e-01    3.8922e-01     1.0284e-06     3.7763e+01      
018000    3.8538e-01    3.8530e-01     2.0328e-06     4.0883e+01      
019000    3.9256e-01    3.9210e-01     1.0859e-05     4.2942e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
relu  final lambda= 45
err_ relu = 0.9224457
time used =  607.3434648513794


==> edge5_sigmoid_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2467e-01    4.2466e-01     5.0352e-06     1.0050e+00      
001000    3.4158e-01    3.4135e-01     1.5845e-05     1.4774e+01      
002000    2.4437e-01    2.4403e-01     1.3031e-05     2.6110e+01      
003000    2.0896e-01    2.0854e-01     1.2768e-05     3.3118e+01      
004000    2.1360e-01    2.1321e-01     8.8743e-06     4.4254e+01      
005000    2.0292e-01    2.0288e-01     6.1910e-07     5.1892e+01      
006000    1.6583e-01    1.6580e-01     5.8020e-07     5.2504e+01      
007000    1.6580e-01    1.6568e-01     2.1676e-06     5.3981e+01      
008000    1.2860e-01    1.2842e-01     3.1959e-06     5.5875e+01      
009000    7.6110e-02    7.5968e-02     2.4585e-06     5.7960e+01      
010000    7.6053e-02    7.5911e-02     2.3568e-06     6.0352e+01      
011000    8.0662e-02    8.0496e-02     2.6350e-06     6.2910e+01      
012000    7.4847e-02    7.4686e-02     2.4602e-06     6.5333e+01      
013000    7.9460e-02    7.9321e-02     2.0459e-06     6.7558e+01      
014000    7.9153e-02    7.8967e-02     2.6524e-06     6.9903e+01      
015000    7.9733e-02    7.9569e-02     2.2718e-06     7.2085e+01      
016000    7.9191e-02    7.9039e-02     2.0455e-06     7.4127e+01      
017000    7.8460e-02    7.8319e-02     1.8534e-06     7.6264e+01      
018000    7.7939e-02    7.7785e-02     1.9689e-06     7.8198e+01      
019000    7.7429e-02    7.7284e-02     1.8025e-06     8.0171e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sigmoid  final lambda= 82
err_ sigmoid = 0.32257676
time used =  970.5833127498627


==> edge5_sigmoid_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2466e-01    4.2466e-01     1.7921e-06     1.0018e+00      
001000    4.1716e-01    4.1714e-01     1.3632e-06     9.9819e+00      
002000    1.4339e-01    1.4220e-01     5.7872e-05     2.0720e+01      
003000    1.1942e-02    1.1846e-02     3.1260e-06     3.0709e+01      
004000    5.3137e-03    5.3015e-03     3.9240e-07     3.1069e+01      
005000    2.7010e-03    2.7004e-03     1.9048e-08     3.1717e+01      
006000    3.6127e-04    3.5812e-04     9.9077e-08     3.1760e+01      
007000    8.6587e-05    8.6037e-05     1.7294e-08     3.1813e+01      
008000    4.0397e-05    4.0210e-05     5.8838e-09     3.1823e+01      
009000    1.5613e-05    1.5565e-05     1.5081e-09     3.1827e+01      
010000    7.7343e-06    7.7256e-06     2.7455e-10     3.1829e+01      
011000    5.3809e-06    5.3788e-06     6.5524e-11     3.1829e+01      
012000    4.2745e-06    4.2743e-06     3.9800e-12     3.1830e+01      
013000    4.0073e-06    3.9881e-06     6.0290e-10     3.1831e+01      
014000    3.5550e-06    3.5550e-06     1.2544e-13     3.1831e+01      
015000    3.1792e-06    3.1505e-06     9.0132e-10     3.1832e+01      
016000    2.9039e-06    2.9039e-06     1.8282e-15     3.1833e+01      
017000    5.5163e-06    5.4762e-06     1.2596e-09     3.1834e+01      
018000    2.6945e-06    2.6945e-06     3.4706e-13     3.1834e+01      
019000    2.6191e-06    2.6191e-06     1.5091e-12     3.1835e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sigmoid  final lambda= 31
err_ sigmoid = 0.00016088314
time used =  685.1138563156128


==> edge5_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2456e-01    4.2452e-01     3.8599e-05     1.0386e+00      
001000    3.3408e-05    3.3361e-05     2.9536e-09     1.5998e+01      
002000    1.1210e-05    1.1208e-05     1.4232e-10     1.6001e+01      
003000    5.2917e-06    5.2913e-06     2.7594e-11     1.6006e+01      
004000    2.6985e-06    2.6982e-06     2.0706e-11     1.6014e+01      
005000    1.2720e-05    1.1804e-05     5.7150e-08     1.6023e+01      
006000    1.3206e-06    1.2943e-06     1.6375e-09     1.6034e+01      
007000    5.5842e-07    5.5428e-07     2.5837e-10     1.6044e+01      
008000    3.2527e-07    3.2526e-07     5.2515e-13     1.6054e+01      
009000    6.5444e-07    6.3544e-07     1.1829e-09     1.6062e+01      
010000    1.5005e-06    1.4980e-06     1.5324e-10     1.6073e+01      
011000    1.8997e-07    1.8941e-07     3.4610e-11     1.6083e+01      
012000    4.2848e-06    4.2682e-06     1.0334e-09     1.6091e+01      
013000    5.4880e-06    5.4163e-06     4.4532e-09     1.6100e+01      
014000    3.0587e-07    3.0102e-07     3.0065e-10     1.6109e+01      
015000    1.3491e-07    1.3490e-07     2.7514e-13     1.6117e+01      
016000    1.3396e-07    1.3333e-07     3.8626e-11     1.6124e+01      
017000    1.0788e-06    9.8339e-07     5.9145e-09     1.6132e+01      
018000    2.4693e-07    2.3636e-07     6.5517e-10     1.6139e+01      
019000    3.5494e-07    3.3269e-07     1.3783e-09     1.6146e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 16
err_ sin²(x) = 0.00024161005
time used =  1214.685409784317


==> edge5_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2475e-01    4.2468e-01     7.6349e-05     1.0763e+00      
001000    2.7110e-05    2.7091e-05     1.3128e-09     1.4008e+01      
002000    1.4285e-05    1.4284e-05     4.5835e-11     1.4021e+01      
003000    7.8024e-06    7.7554e-06     3.3472e-09     1.4031e+01      
004000    3.2722e-06    3.2702e-06     1.4154e-10     1.4042e+01      
005000    2.8730e-06    2.8669e-06     4.3290e-10     1.4050e+01      
006000    4.4454e-06    4.4274e-06     1.2794e-09     1.4057e+01      
007000    9.2115e-07    9.1555e-07     3.9850e-10     1.4065e+01      
008000    6.2796e-07    6.2723e-07     5.1936e-11     1.4071e+01      
009000    5.2856e-07    5.2804e-07     3.6820e-11     1.4076e+01      
010000    3.1770e-06    3.0907e-06     6.1327e-09     1.4080e+01      
011000    5.2858e-06    5.2213e-06     4.5785e-09     1.4085e+01      
012000    3.2098e-07    3.2096e-07     1.0214e-12     1.4090e+01      
013000    4.4545e-07    4.4384e-07     1.1446e-10     1.4094e+01      
014000    1.9325e-05    1.9062e-05     1.8692e-08     1.4099e+01      
015000    1.4275e-06    1.4244e-06     2.2452e-10     1.4103e+01      
016000    2.2054e-07    2.2054e-07     3.0645e-13     1.4107e+01      
017000    8.4104e-05    8.2917e-05     8.4063e-08     1.4111e+01      
018000    3.4998e-05    3.4485e-05     3.6307e-08     1.4115e+01      
019000    1.4720e-06    1.4576e-06     1.0198e-09     1.4118e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 14
err_ sin²(x) = 0.0005577539
time used =  861.845695734024


==> edge5_sin2x_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2543e-01    4.2513e-01     3.0326e-04     1.3033e+00      
001000    2.4200e-03    2.4197e-03     1.9784e-08     1.4676e+01      
002000    4.5281e-05    4.5280e-05     6.1655e-11     1.4825e+01      
003000    3.0994e-05    3.0994e-05     2.6465e-11     1.4942e+01      
004000    2.3512e-05    2.3512e-05     2.2323e-11     1.5090e+01      
005000    1.8214e-05    1.8211e-05     2.3895e-10     1.5191e+01      
006000    1.4422e-05    1.4422e-05     1.4561e-11     1.5424e+01      
007000    8.2927e-05    7.4179e-05     5.6621e-07     1.5450e+01      
008000    9.0411e-06    9.0408e-06     2.1266e-11     1.5498e+01      
009000    7.4512e-06    7.4511e-06     8.4916e-12     1.5621e+01      
010000    5.7722e-06    5.7685e-06     2.3972e-10     1.5699e+01      
011000    5.8668e-06    5.7427e-06     7.8543e-09     1.5790e+01      
012000    2.4476e-05    2.0877e-05     2.2646e-07     1.5892e+01      
013000    3.1636e-06    3.1616e-06     1.2412e-10     1.5971e+01      
014000    2.7408e-06    2.7303e-06     6.4937e-10     1.6070e+01      
015000    2.2740e-06    2.2268e-06     2.9254e-09     1.6156e+01      
016000    2.0317e-06    2.0317e-06     9.3681e-13     1.6547e+01      
017000    4.0318e-05    3.6943e-05     2.0354e-07     1.6582e+01      
018000    5.6705e-06    4.9129e-06     4.5367e-08     1.6699e+01      
019000    1.8219e-06    1.7902e-06     1.8922e-09     1.6790e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)+x  final lambda= 16
err_ sin²(x)+x = 0.0031158652
time used =  1279.7158019542694


==> edge5_sin2x_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.3738e-01    4.3582e-01     1.5551e-03     2.5551e+00      
001000    3.0298e-04    3.0167e-04     9.0386e-08     1.4522e+01      
002000    6.8605e-05    6.6002e-05     1.7387e-07     1.4969e+01      
003000    3.2825e-05    2.3301e-05     6.1585e-07     1.5465e+01      
004000    1.0034e-04    4.7057e-05     3.3843e-06     1.5749e+01      
005000    9.6713e-05    5.6237e-05     2.5281e-06     1.6013e+01      
006000    7.2621e-06    6.3586e-06     5.5825e-08     1.6183e+01      
007000    5.0387e-06    5.0373e-06     8.5854e-11     1.6337e+01      
008000    4.3051e-06    4.2646e-06     2.4597e-09     1.6449e+01      
009000    4.0224e-06    3.9700e-06     3.1583e-09     1.6589e+01      
010000    3.1371e-06    3.1365e-06     3.1745e-11     1.6685e+01      
011000    4.2757e-06    4.2210e-06     3.2636e-09     1.6757e+01      
012000    2.8571e-05    2.4046e-05     2.6864e-07     1.6845e+01      
013000    2.2434e-06    2.2411e-06     1.3785e-10     1.6921e+01      
014000    6.8552e-05    6.2568e-05     3.5240e-07     1.6983e+01      
015000    3.2412e-06    2.4197e-06     4.8171e-08     1.7055e+01      
016000    2.1653e-06    2.1099e-06     3.2389e-09     1.7121e+01      
017000    3.6354e-06    3.0311e-06     3.5204e-08     1.7167e+01      
018000    1.4131e-06    1.3608e-06     3.0356e-09     1.7226e+01      
019000    3.7059e-05    3.1993e-05     2.9305e-07     1.7286e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)+x  final lambda= 17
err_ sin²(x)+x = 0.029933704
time used =  901.8999254703522


==> general_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.3568e+00    3.3562e+00     5.4535e-04     1.5453e+00      
001000    5.9527e-02    5.8997e-02     6.4545e-06     8.2099e+01      
002000    7.7966e-03    7.3035e-03     5.5856e-06     8.8279e+01      
003000    2.0661e-03    2.0631e-03     3.3086e-08     9.2091e+01      
004000    9.5217e-04    9.5041e-04     1.8306e-08     9.6050e+01      
005000    1.8002e-03    6.0078e-04     1.1947e-05     1.0040e+02      
006000    1.8302e-03    4.0299e-04     1.3693e-05     1.0424e+02      
007000    3.5539e-04    3.0165e-04     4.9675e-07     1.0819e+02      
008000    2.4798e-03    2.7735e-04     1.9662e-05     1.1203e+02      
009000    6.6382e-04    2.1462e-04     3.8821e-06     1.1571e+02      
010000    2.8055e-04    1.7126e-04     9.1618e-07     1.1929e+02      
011000    1.4876e-04    1.4600e-04     2.2467e-08     1.2292e+02      
012000    1.8868e-04    1.3105e-04     4.5614e-07     1.2635e+02      
013000    5.3895e-04    1.2457e-04     3.1951e-06     1.2969e+02      
014000    2.1945e-04    1.0614e-04     8.5186e-07     1.3302e+02      
015000    6.2641e-04    1.0255e-04     3.8458e-06     1.3622e+02      
016000    1.4656e-04    8.2061e-05     4.6292e-07     1.3932e+02      
017000    8.6239e-05    7.4948e-05     7.9285e-08     1.4242e+02      
018000    1.7576e-04    6.9893e-05     7.2805e-07     1.4541e+02      
019000    4.2219e-04    7.0162e-05     2.3723e-06     1.4839e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 151
err_ sin²(x) = 0.0034540074
time used =  8079.68895316124


==> general_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.3561e+00    3.3557e+00     3.7530e-04     1.3753e+00      
001000    1.4388e-01    1.4383e-01     8.0442e-07     6.3920e+01      
002000    4.9757e-03    4.9713e-03     5.6871e-08     7.8208e+01      
003000    2.2070e-03    2.2036e-03     3.6642e-08     9.3039e+01      
004000    2.2434e-03    1.6263e-03     5.9039e-06     1.0454e+02      
005000    9.2241e-03    1.5973e-03     6.5440e-05     1.1661e+02      
006000    3.3886e-03    1.2489e-03     1.6970e-05     1.2610e+02      
007000    1.8116e-03    1.1039e-03     5.2217e-06     1.3554e+02      
008000    2.4309e-03    1.0172e-03     9.7542e-06     1.4495e+02      
009000    9.3302e-04    9.2641e-04     4.2919e-08     1.5392e+02      
010000    4.0040e-03    8.7573e-04     1.9274e-05     1.6233e+02      
011000    7.9598e-04    7.8603e-04     5.8295e-08     1.7062e+02      
012000    8.5926e-04    7.3012e-04     7.2319e-07     1.7857e+02      
013000    4.2357e-03    7.1850e-04     1.8877e-05     1.8634e+02      
014000    8.2414e-04    6.8186e-04     7.3219e-07     1.9431e+02      
015000    6.2764e-04    6.0368e-04     1.1912e-07     2.0117e+02      
016000    5.8387e-04    5.7080e-04     6.2571e-08     2.0885e+02      
017000    1.2698e-03    5.5748e-04     3.3004e-06     2.1582e+02      
018000    1.0475e-03    5.2910e-04     2.3294e-06     2.2255e+02      
019000    4.9497e-04    4.8860e-04     2.7757e-08     2.2920e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 235
err_ sin²(x) = 0.006991905
time used =  8138.2547380924225


==> lasso_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.2541e+00    1.2541e+00     2.8116e-05     1.0281e+00      
001000    2.2599e-02    2.2582e-02     2.6935e-07     6.0970e+01      
002000    2.4143e-03    2.4139e-03     5.8962e-09     6.3333e+01      
003000    9.5000e-04    9.4980e-04     3.0145e-09     6.5398e+01      
004000    5.2223e-04    5.1986e-04     3.5190e-08     6.7429e+01      
005000    3.5007e-04    3.5006e-04     2.4566e-10     6.9072e+01      
006000    2.1159e-03    3.4593e-04     2.4896e-05     7.1120e+01      
007000    9.7281e-04    2.5003e-04     9.9078e-06     7.2960e+01      
008000    2.0118e-04    1.9480e-04     8.5324e-08     7.4746e+01      
009000    1.7033e-04    1.6974e-04     7.7423e-09     7.6377e+01      
010000    1.5606e-04    1.5576e-04     3.8567e-09     7.8174e+01      
011000    1.4534e-04    1.4527e-04     9.9034e-10     7.9873e+01      
012000    1.8862e-04    1.3408e-04     6.6678e-07     8.1797e+01      
013000    1.2861e-03    1.7483e-04     1.3314e-05     8.3474e+01      
014000    1.2757e-04    1.1469e-04     1.5142e-07     8.5074e+01      
015000    1.2872e-04    1.0814e-04     2.3786e-07     8.6542e+01      
016000    1.0301e-04    1.0281e-04     2.2467e-09     8.8174e+01      
017000    9.7873e-05    9.7792e-05     8.9710e-10     8.9782e+01      
018000    9.1203e-05    9.1201e-05     2.3373e-11     9.1357e+01      
019000    8.7496e-05    8.6328e-05     1.2557e-08     9.3012e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 94
err_ sin²(x) = 0.003705467
time used =  2776.366732120514


==> lasso_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.2541e+00    1.2541e+00     4.1657e-05     1.0417e+00      
001000    1.1672e-01    1.1666e-01     1.3596e-06     4.4536e+01      
002000    1.3107e-02    1.3070e-02     6.9122e-07     5.2873e+01      
003000    3.6256e-03    3.3414e-03     4.9978e-06     5.6861e+01      
004000    1.0829e-03    1.0635e-03     3.1693e-07     6.1105e+01      
005000    6.6592e-04    4.8127e-04     2.8506e-06     6.4780e+01      
006000    3.8159e-04    3.7980e-04     2.6090e-08     6.8678e+01      
007000    2.4704e-03    3.7089e-04     2.9028e-05     7.2356e+01      
008000    2.9245e-04    2.8377e-04     1.1435e-07     7.5957e+01      
009000    6.1423e-04    2.5738e-04     4.5020e-06     7.9270e+01      
010000    8.3228e-04    2.5782e-04     6.9585e-06     8.2562e+01      
011000    2.2572e-04    2.0650e-04     2.2454e-07     8.5607e+01      
012000    1.0652e-03    1.9229e-04     9.8472e-06     8.8660e+01      
013000    2.3541e-04    1.6548e-04     7.6284e-07     9.1673e+01      
014000    2.1576e-04    1.5298e-04     6.6342e-07     9.4632e+01      
015000    1.5719e-04    1.3610e-04     2.1679e-07     9.7255e+01      
016000    1.3815e-04    1.2802e-04     1.0113e-07     1.0020e+02      
017000    1.1713e-04    1.1516e-04     1.9189e-08     1.0283e+02      
018000    1.7392e-04    1.0799e-04     6.2413e-07     1.0563e+02      
019000    2.1577e-04    9.7894e-05     1.0909e-06     1.0806e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 110
err_ sin²(x) = 0.006560534
time used =  2810.608324289322


==> parabolic_edge10_relu_25.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.0965e-01    4.0965e-01     1.1204e-10     1.0000e+00      
001000    1.5354e-01    1.5352e-01     4.1144e-07     5.0957e+01      
002000    1.4933e-01    1.4930e-01     2.5809e-07     8.3430e+01      
003000    1.4337e-01    1.4334e-01     2.9837e-07     1.1510e+02      
004000    1.3790e-01    1.3785e-01     3.3999e-07     1.4946e+02      
005000    1.3564e-01    1.3560e-01     2.4438e-07     1.7675e+02      
006000    1.4289e-01    1.4283e-01     3.0962e-07     2.0617e+02      
007000    1.4758e-01    1.4752e-01     2.4187e-07     2.3130e+02      
008000    1.4171e-01    1.4166e-01     2.0586e-07     2.5283e+02      
009000    1.3889e-01    1.3884e-01     1.7505e-07     2.7403e+02      
010000    1.3302e-01    1.3297e-01     1.6933e-07     2.9158e+02      
011000    1.3335e-01    1.3331e-01     1.3295e-07     3.0685e+02      
012000    1.4300e-01    1.4294e-01     1.8319e-07     3.2658e+02      
013000    1.3476e-01    1.3470e-01     1.7497e-07     3.4565e+02      
014000    1.4088e-01    1.4081e-01     1.8437e-07     3.6435e+02      
015000    1.2795e-01    1.2788e-01     1.8274e-07     3.8232e+02      
016000    1.2939e-01    1.2934e-01     1.3186e-07     3.9606e+02      
017000    1.3353e-01    1.3347e-01     1.4088e-07     4.0879e+02      
018000    1.2991e-01    1.2985e-01     1.3815e-07     4.2183e+02      
019000    1.2983e-01    1.2979e-01     9.0356e-08     4.3234e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 443
err= 11.609444
time used =  1115.469816684723


==> parabolic_edge10_relu_50.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.9524e-02    5.9524e-02     1.4245e-10     1.0000e+00      
001000    3.0376e-02    3.0364e-02     3.0667e-07     3.9173e+01      
002000    2.8306e-02    2.8282e-02     3.0754e-07     7.6062e+01      
003000    2.6295e-02    2.6267e-02     2.6781e-07     1.0708e+02      
004000    2.7140e-02    2.7103e-02     2.7674e-07     1.3498e+02      
005000    2.7535e-02    2.7496e-02     2.4280e-07     1.6036e+02      
006000    2.8700e-02    2.8657e-02     2.3494e-07     1.8505e+02      
007000    2.8303e-02    2.8272e-02     1.5363e-07     2.0380e+02      
008000    2.8129e-02    2.8108e-02     9.5687e-08     2.1553e+02      
009000    2.6388e-02    2.6376e-02     5.3549e-08     2.2405e+02      
010000    2.5472e-02    2.5468e-02     1.9941e-08     2.2768e+02      
011000    2.5537e-02    2.5536e-02     5.6013e-09     2.2919e+02      
012000    2.7793e-02    2.7792e-02     4.1437e-09     2.2989e+02      
013000    2.5998e-02    2.5997e-02     3.5388e-09     2.3042e+02      
014000    2.7744e-02    2.7743e-02     3.9168e-09     2.3073e+02      
015000    2.5078e-02    2.5077e-02     2.5618e-09     2.3097e+02      
016000    2.4982e-02    2.4981e-02     4.7714e-09     2.3139e+02      
017000    2.6441e-02    2.6440e-02     4.7497e-09     2.3186e+02      
018000    2.5242e-02    2.5241e-02     2.9249e-09     2.3223e+02      
019000    2.5522e-02    2.5522e-02     3.6205e-09     2.3265e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 233
err= 10.595721
time used =  1817.5672402381897


==> parabolic_edge10_sigmoid_25.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.0866e-01    4.0866e-01     2.3875e-11     1.0000e+00      
001000    1.8792e-01    1.8791e-01     3.7070e-07     1.5367e+01      
002000    1.5838e-01    1.5833e-01     6.7396e-07     7.1502e+01      
003000    1.5041e-01    1.5032e-01     6.9591e-07     1.4253e+02      
004000    1.4920e-01    1.4909e-01     5.4846e-07     2.0102e+02      
005000    1.5046e-01    1.5032e-01     5.5660e-07     2.5453e+02      
006000    1.5513e-01    1.5496e-01     5.4978e-07     3.0863e+02      
007000    1.6033e-01    1.6013e-01     5.4198e-07     3.6241e+02      
008000    1.5358e-01    1.5336e-01     5.3850e-07     4.1582e+02      
009000    1.5660e-01    1.5637e-01     5.0512e-07     4.6747e+02      
010000    1.4850e-01    1.4822e-01     5.2700e-07     5.2110e+02      
011000    1.4436e-01    1.4406e-01     5.0950e-07     5.7414e+02      
012000    1.5647e-01    1.5614e-01     5.2107e-07     6.2722e+02      
013000    1.5044e-01    1.5008e-01     5.1915e-07     6.8196e+02      
014000    1.5506e-01    1.5466e-01     5.3191e-07     7.3536e+02      
015000    1.4444e-01    1.4406e-01     4.8520e-07     7.8517e+02      
016000    1.4401e-01    1.4372e-01     3.5459e-07     8.2352e+02      
017000    1.4389e-01    1.4359e-01     3.5064e-07     8.5701e+02      
018000    1.3623e-01    1.3595e-01     3.0847e-07     8.8885e+02      
019000    1.3038e-01    1.3014e-01     2.6748e-07     9.1734e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 946
err= 11.712318
time used =  1191.8865990638733


==> parabolic_edge10_sigmoid_50.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.9599e-02    5.9599e-02     1.7467e-11     1.0000e+00      
001000    3.8295e-02    3.8265e-02     6.8709e-07     4.4348e+01      
002000    3.0964e-02    3.0903e-02     5.8019e-07     1.0662e+02      
003000    2.9574e-02    2.9478e-02     5.7958e-07     1.6567e+02      
004000    3.0531e-02    3.0403e-02     5.7359e-07     2.2405e+02      
005000    3.1052e-02    3.0884e-02     5.9402e-07     2.8137e+02      
006000    3.2671e-02    3.2474e-02     5.8284e-07     3.3882e+02      
007000    3.2328e-02    3.2138e-02     4.8548e-07     3.9117e+02      
008000    3.1609e-02    3.1436e-02     3.9796e-07     4.3399e+02      
009000    2.9235e-02    2.9080e-02     3.2915e-07     4.7139e+02      
010000    2.6992e-02    2.6846e-02     2.8964e-07     5.0227e+02      
011000    2.6775e-02    2.6631e-02     2.7123e-07     5.3108e+02      
012000    2.8127e-02    2.7937e-02     3.3703e-07     5.6453e+02      
013000    2.5641e-02    2.5446e-02     3.2548e-07     5.9909e+02      
014000    2.6780e-02    2.6586e-02     3.0706e-07     6.3097e+02      
015000    2.4540e-02    2.4326e-02     3.2260e-07     6.6242e+02      
016000    2.4816e-02    2.4630e-02     2.6919e-07     6.9029e+02      
017000    2.4303e-02    2.4069e-02     3.2533e-07     7.1852e+02      
018000    2.3186e-02    2.2962e-02     2.9863e-07     7.4811e+02      
019000    2.2449e-02    2.2282e-02     2.1494e-07     7.7420e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 801
err= 9.77153
time used =  1372.5173707008362


==> parabolic_edge10_sin2_25.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.0776e-01    4.0776e-01     2.9024e-11     1.0000e+00      
001000    1.8872e-01    1.8872e-01     3.1048e-07     1.3926e+01      
002000    1.5084e-01    1.5083e-01     2.3883e-07     4.6020e+01      
003000    1.1000e-01    1.0998e-01     2.0968e-07     7.1044e+01      
004000    8.0146e-02    8.0138e-02     9.4083e-08     8.4670e+01      
005000    5.5312e-02    5.5292e-02     2.0755e-07     9.8681e+01      
006000    3.3087e-02    3.3065e-02     1.9608e-07     1.1597e+02      
007000    9.2842e-03    9.2801e-03     3.3520e-08     1.2322e+02      
008000    4.3891e-03    4.3880e-03     8.4571e-09     1.2556e+02      
009000    2.1143e-03    2.1039e-03     8.0932e-08     1.2974e+02      
010000    6.3318e-04    6.2961e-04     2.6406e-08     1.3545e+02      
011000    2.4351e-04    2.4170e-04     1.3204e-08     1.3735e+02      
012000    9.9668e-05    9.8780e-05     6.4250e-09     1.3827e+02      
013000    5.4267e-05    5.3781e-05     3.5057e-09     1.3869e+02      
014000    4.5548e-05    4.5099e-05     3.2267e-09     1.3903e+02      
015000    3.0647e-05    3.0310e-05     2.4173e-09     1.3930e+02      
016000    2.4779e-05    2.4501e-05     1.9946e-09     1.3952e+02      
017000    1.6851e-05    1.6626e-05     1.6078e-09     1.3970e+02      
018000    1.7528e-05    1.7324e-05     1.4543e-09     1.3985e+02      
019000    1.4152e-05    1.4001e-05     1.0749e-09     1.3998e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 140
err= 0.6004823
time used =  1376.1178123950958


==> parabolic_edge10_sin2_50.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.9564e-02    5.9564e-02     9.6652e-12     1.0000e+00      
001000    3.1215e-02    3.1200e-02     4.4578e-07     3.2089e+01      
002000    1.2958e-02    1.2952e-02     8.6666e-08     5.8458e+01      
003000    1.9971e-03    1.9937e-03     5.0021e-08     6.8718e+01      
004000    1.8474e-04    1.8335e-04     1.9523e-08     7.1098e+01      
005000    3.3530e-05    3.3208e-05     4.4783e-09     7.1922e+01      
006000    1.1610e-05    1.1464e-05     2.0267e-09     7.2227e+01      
007000    5.1784e-06    5.1230e-06     7.6609e-10     7.2349e+01      
008000    2.9318e-06    2.9061e-06     3.5456e-10     7.2407e+01      
009000    1.8042e-06    1.7843e-06     2.7490e-10     7.2438e+01      
010000    1.3123e-06    1.2996e-06     1.7574e-10     7.2458e+01      
011000    8.5044e-07    8.4305e-07     1.0187e-10     7.2472e+01      
012000    6.6729e-07    6.6133e-07     8.2243e-11     7.2481e+01      
013000    2.5771e-06    2.5729e-06     5.8085e-11     7.2488e+01      
014000    4.6285e-07    4.5900e-07     5.3084e-11     7.2495e+01      
015000    4.1970e-07    4.1601e-07     5.0955e-11     7.2502e+01      
016000    3.4795e-07    3.4451e-07     4.7471e-11     7.2507e+01      
017000    3.3749e-07    3.3455e-07     4.0586e-11     7.2513e+01      
018000    2.8034e-07    2.7754e-07     3.8620e-11     7.2517e+01      
019000    2.6086e-07    2.5836e-07     3.4397e-11     7.2520e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 72
err= 0.19798714
time used =  1267.5368609428406


==> parabolic_edge10_sin2x_25.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.0434e-01    4.0434e-01     2.7462e-11     1.0000e+00      
001000    1.5434e-01    1.5432e-01     3.6492e-07     4.4526e+01      
002000    1.4999e-01    1.4997e-01     2.8584e-07     8.3013e+01      
003000    1.3335e-01    1.3331e-01     3.6274e-07     1.1560e+02      
004000    7.7404e-02    7.7374e-02     2.0136e-07     1.4977e+02      
005000    3.6599e-02    3.6588e-02     6.5557e-08     1.6052e+02      
006000    1.7590e-02    1.7588e-02     1.4970e-08     1.6349e+02      
007000    9.6864e-03    9.6822e-03     2.5739e-08     1.6560e+02      
008000    4.9894e-03    4.9848e-03     2.7394e-08     1.6828e+02      
009000    3.0579e-03    3.0507e-03     4.1744e-08     1.7172e+02      
010000    1.6282e-03    1.6231e-03     2.9120e-08     1.7499e+02      
011000    1.0448e-03    1.0412e-03     2.0302e-08     1.7724e+02      
012000    7.5698e-04    7.5458e-04     1.3398e-08     1.7887e+02      
013000    5.4196e-04    5.3924e-04     1.5090e-08     1.8045e+02      
014000    5.3077e-04    5.2833e-04     1.3391e-08     1.8186e+02      
015000    3.9015e-04    3.8758e-04     1.4025e-08     1.8345e+02      
016000    6.3734e-04    6.3430e-04     1.6452e-08     1.8487e+02      
017000    2.3798e-04    2.3564e-04     1.2581e-08     1.8607e+02      
018000    1.9964e-04    1.9774e-04     1.0154e-08     1.8722e+02      
019000    1.9920e-04    1.9735e-04     9.7951e-09     1.8828e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 189
err= 1.6566439
time used =  1383.5847990512848


==> parabolic_edge10_sin2x_50.txt <==
Graph: edge10
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.9392e-02    5.9392e-02     1.1748e-11     1.0000e+00      
001000    3.1252e-02    3.1229e-02     4.7895e-07     4.8030e+01      
002000    2.7274e-02    2.7240e-02     3.6066e-07     9.4363e+01      
003000    9.8176e-03    9.7982e-03     1.5630e-07     1.2413e+02      
004000    4.3094e-03    4.3028e-03     5.0347e-08     1.3173e+02      
005000    2.2764e-03    2.2729e-03     2.5961e-08     1.3531e+02      
006000    1.2573e-03    1.2515e-03     4.1752e-08     1.3899e+02      
007000    8.8338e-04    8.7821e-04     3.6192e-08     1.4297e+02      
008000    6.3489e-04    6.3171e-04     2.1771e-08     1.4592e+02      
009000    4.0696e-04    4.0408e-04     1.9412e-08     1.4791e+02      
010000    2.4622e-04    2.4487e-04     9.0504e-09     1.4917e+02      
011000    1.4355e-04    1.4223e-04     8.8037e-09     1.4996e+02      
012000    1.2831e-04    1.2716e-04     7.5794e-09     1.5113e+02      
013000    9.2899e-05    9.1636e-05     8.3108e-09     1.5204e+02      
014000    7.3287e-05    7.2181e-05     7.2399e-09     1.5281e+02      
015000    5.3104e-05    5.2230e-05     5.6917e-09     1.5348e+02      
016000    4.2585e-05    4.1996e-05     3.8305e-09     1.5391e+02      
017000    4.7371e-05    4.6950e-05     2.7319e-09     1.5425e+02      
018000    2.9163e-05    2.8829e-05     2.1612e-09     1.5455e+02      
019000    1.0437e-04    1.0414e-04     1.4530e-09     1.5477e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 155
err= 0.69083273
time used =  1321.1093130111694


==> parabolic_edge1_relu_25.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.7467e-01    3.7467e-01     1.0044e-12     1.0000e+00      
001000    5.6697e-02    5.6692e-02     1.1716e-07     4.0488e+01      
002000    1.9571e-03    1.9430e-03     2.3806e-07     5.9488e+01      
003000    1.2921e-03    1.2757e-03     2.0349e-07     8.0160e+01      
004000    1.3373e-03    1.3211e-03     1.6531e-07     9.7673e+01      
005000    1.0654e-03    1.0473e-03     1.5869e-07     1.1402e+02      
006000    1.1860e-03    1.1682e-03     1.3730e-07     1.2928e+02      
007000    1.2504e-03    1.2356e-03     1.0536e-07     1.4070e+02      
008000    1.0781e-03    1.0581e-03     1.3011e-07     1.5335e+02      
009000    9.8949e-04    9.7075e-04     1.1302e-07     1.6578e+02      
010000    1.0556e-03    1.0354e-03     1.1419e-07     1.7721e+02      
011000    1.2679e-03    1.2478e-03     1.0634e-07     1.8895e+02      
012000    9.5226e-04    9.3296e-04     9.6897e-08     1.9912e+02      
013000    9.9887e-04    9.7542e-04     1.1138e-07     2.1058e+02      
014000    9.4268e-04    9.1757e-04     1.1334e-07     2.2151e+02      
015000    1.2427e-03    1.2174e-03     1.0880e-07     2.3290e+02      
016000    8.8313e-04    8.4971e-04     1.3656e-07     2.4473e+02      
017000    6.3595e-04    6.0069e-04     1.3653e-07     2.5827e+02      
018000    6.0576e-04    5.6800e-04     1.3908e-07     2.7154e+02      
019000    3.6640e-04    3.3780e-04     1.0069e-07     2.8402e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 291
err= 1.4026349
time used =  1068.0876948833466


==> parabolic_edge1_relu_50.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.2503e-02    5.2503e-02     2.2819e-11     1.0000e+00      
001000    4.5285e-04    4.4675e-04     1.8618e-07     3.2798e+01      
002000    3.6182e-05    3.1988e-05     9.2250e-08     4.5475e+01      
003000    2.0639e-05    1.6778e-05     7.2463e-08     5.3283e+01      
004000    1.7158e-05    1.4178e-05     5.0362e-08     5.9182e+01      
005000    1.2221e-05    9.3389e-06     4.4982e-08     6.4083e+01      
006000    1.2391e-05    1.0098e-05     3.3684e-08     6.8064e+01      
007000    1.2161e-05    1.0312e-05     2.6077e-08     7.0918e+01      
008000    8.4939e-06    7.1065e-06     1.8977e-08     7.3116e+01      
009000    8.1443e-06    7.2829e-06     1.1554e-08     7.4553e+01      
010000    6.7199e-06    5.8149e-06     1.1941e-08     7.5792e+01      
011000    7.2307e-06    6.5508e-06     8.8516e-09     7.6806e+01      
012000    6.6291e-06    6.1583e-06     6.0698e-09     7.7555e+01      
013000    7.0047e-06    6.4907e-06     6.5680e-09     7.8266e+01      
014000    5.8229e-06    5.4095e-06     5.2416e-09     7.8868e+01      
015000    5.2179e-06    4.8265e-06     4.9254e-09     7.9457e+01      
016000    5.4396e-06    5.0616e-06     4.7291e-09     7.9939e+01      
017000    5.8297e-06    5.5670e-06     3.2691e-09     8.0337e+01      
018000    5.3288e-06    5.0272e-06     3.7382e-09     8.0670e+01      
019000    5.0181e-06    4.7450e-06     3.3688e-09     8.1082e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 81
err= 0.3959815
time used =  1136.2699434757233


==> parabolic_edge1_sigmoid_25.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.7861e-01    3.7861e-01     6.1353e-11     1.0000e+00      
001000    1.8793e-01    1.8792e-01     3.9351e-07     1.6022e+01      
002000    1.5420e-01    1.5416e-01     6.0294e-07     6.7961e+01      
003000    1.6271e-01    1.6262e-01     6.4271e-07     1.3412e+02      
004000    1.5543e-01    1.5530e-01     6.2179e-07     1.9424e+02      
005000    1.1428e-01    1.1415e-01     5.4805e-07     2.4430e+02      
006000    6.4991e-02    6.4903e-02     3.0679e-07     2.8809e+02      
007000    5.5697e-02    5.5597e-02     3.1053e-07     3.2084e+02      
008000    4.2269e-02    4.2164e-02     2.9631e-07     3.5443e+02      
009000    3.2682e-02    3.2599e-02     2.2015e-07     3.7932e+02      
010000    2.4435e-02    2.4343e-02     2.2849e-07     4.0510e+02      
011000    2.1073e-02    2.1000e-02     1.7195e-07     4.2661e+02      
012000    1.5103e-02    1.5045e-02     1.3058e-07     4.4154e+02      
013000    1.1400e-02    1.1354e-02     1.0122e-07     4.5348e+02      
014000    5.9944e-03    5.9550e-03     8.5152e-08     4.6232e+02      
015000    2.8877e-03    2.8730e-03     3.1426e-08     4.6727e+02      
016000    1.4759e-03    1.4670e-03     1.8758e-08     4.6980e+02      
017000    6.7693e-04    6.7299e-04     8.3450e-09     4.7111e+02      
018000    3.6791e-04    3.6517e-04     5.8142e-09     4.7186e+02      
019000    1.2870e-04    1.2730e-04     2.9691e-09     4.7222e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 472
err= 0.4602798
time used =  1109.4426758289337


==> parabolic_edge1_sigmoid_50.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.2166e-02    5.2166e-02     1.4045e-10     1.0000e+00      
001000    3.9200e-02    3.9166e-02     7.0819e-07     4.6868e+01      
002000    3.0196e-02    3.0142e-02     5.3583e-07     1.0086e+02      
003000    2.8866e-03    2.8364e-03     3.3864e-07     1.4821e+02      
004000    1.1214e-03    1.0830e-03     2.2051e-07     1.7420e+02      
005000    5.9207e-04    5.6650e-04     1.3442e-07     1.9028e+02      
006000    3.7315e-04    3.6022e-04     6.4659e-08     2.0000e+02      
007000    2.1025e-04    2.0301e-04     3.5267e-08     2.0540e+02      
008000    7.7327e-05    7.3203e-05     1.9812e-08     2.0817e+02      
009000    3.8707e-05    3.7260e-05     6.9076e-09     2.0948e+02      
010000    1.0910e-05    1.0193e-05     3.4145e-09     2.0999e+02      
011000    5.7134e-06    5.5426e-06     8.1256e-10     2.1016e+02      
012000    2.3639e-06    2.2899e-06     3.5169e-10     2.1021e+02      
013000    1.4818e-06    1.4016e-06     3.8113e-10     2.1025e+02      
014000    1.0248e-06    9.6503e-07     2.8405e-10     2.1028e+02      
015000    9.0439e-07    8.4549e-07     2.8003e-10     2.1032e+02      
016000    6.9672e-07    6.3062e-07     3.1423e-10     2.1034e+02      
017000    7.9913e-07    7.4627e-07     2.5124e-10     2.1037e+02      
018000    5.5249e-07    4.9938e-07     2.5243e-10     2.1040e+02      
019000    5.6052e-07    5.0846e-07     2.4740e-10     2.1043e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 210
err= 0.1453651
time used =  1172.8017420768738


==> parabolic_edge1_sin2_25.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.7436e-01    3.7436e-01     3.8533e-14     1.0000e+00      
001000    1.5677e-01    1.5677e-01     4.2634e-08     6.6482e+00      
002000    4.9377e-02    4.9377e-02     1.6601e-08     8.2661e+00      
003000    1.1484e-02    1.1483e-02     3.3555e-08     1.3833e+01      
004000    2.3932e-03    2.3923e-03     4.7722e-08     1.7469e+01      
005000    4.2210e-04    4.2131e-04     3.6645e-08     2.1422e+01      
006000    5.6814e-05    5.6240e-05     2.3415e-08     2.4545e+01      
007000    2.8572e-05    2.8322e-05     9.6016e-09     2.6125e+01      
008000    1.1910e-05    1.1680e-05     8.4864e-09     2.7087e+01      
009000    5.2590e-06    5.1222e-06     4.9315e-09     2.7752e+01      
010000    3.8064e-06    3.7204e-06     3.0506e-09     2.8188e+01      
011000    2.5074e-06    2.4439e-06     2.2311e-09     2.8448e+01      
012000    1.9040e-06    1.8533e-06     1.7722e-09     2.8645e+01      
013000    1.4509e-06    1.4021e-06     1.6928e-09     2.8827e+01      
014000    1.0975e-06    1.0569e-06     1.3985e-09     2.8981e+01      
015000    7.7948e-07    7.4554e-07     1.1658e-09     2.9113e+01      
016000    7.0137e-07    6.6784e-07     1.1468e-09     2.9231e+01      
017000    6.0703e-07    5.7919e-07     9.4875e-10     2.9335e+01      
018000    4.5599e-07    4.3255e-07     7.9666e-10     2.9424e+01      
019000    4.3176e-07    4.0889e-07     7.7511e-10     2.9505e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 29
err= 0.21271977
time used =  1286.9643223285675


==> parabolic_edge1_sin2_50.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.2484e-02    5.2484e-02     4.4015e-14     1.0000e+00      
001000    6.1833e-03    6.1832e-03     1.5049e-08     4.7671e+00      
002000    2.5225e-04    2.5218e-04     1.0436e-08     6.0579e+00      
003000    2.6087e-05    2.6075e-05     1.7883e-09     6.5398e+00      
004000    6.8599e-06    6.8564e-06     5.3352e-10     6.6389e+00      
005000    2.2057e-06    2.2000e-06     8.4702e-10     6.6978e+00      
006000    7.0575e-07    6.9800e-07     1.1380e-09     6.8099e+00      
007000    5.5936e-07    5.5029e-07     1.3113e-09     6.9172e+00      
008000    3.6315e-07    3.5561e-07     1.0727e-09     7.0322e+00      
009000    2.5711e-07    2.4985e-07     1.0173e-09     7.1336e+00      
010000    7.3451e-07    7.2773e-07     9.3794e-10     7.2324e+00      
011000    1.9304e-07    1.8627e-07     9.2383e-10     7.3280e+00      
012000    1.2815e-07    1.2180e-07     8.5634e-10     7.4199e+00      
013000    3.8934e-07    3.8274e-07     8.7966e-10     7.5060e+00      
014000    9.2169e-08    8.6235e-08     7.8160e-10     7.5926e+00      
015000    8.0213e-08    7.4934e-08     6.8866e-10     7.6661e+00      
016000    7.7119e-08    7.1901e-08     6.7447e-10     7.7361e+00      
017000    7.6842e-08    7.1228e-08     7.1944e-10     7.8039e+00      
018000    6.6791e-08    6.1802e-08     6.3403e-10     7.8688e+00      
019000    6.5511e-08    6.0731e-08     6.0289e-10     7.9279e+00      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 7
err= 0.20663859
time used =  1370.361168384552


==> parabolic_edge1_sin2x_25.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.8091e-01    3.8091e-01     6.7826e-10     1.0001e+00      
001000    8.3583e-02    8.3566e-02     3.9544e-07     4.2698e+01      
002000    4.7567e-04    4.7024e-04     9.0927e-08     5.9810e+01      
003000    1.3283e-04    1.2926e-04     5.4058e-08     6.6063e+01      
004000    8.8621e-05    8.6019e-05     3.6819e-08     7.0654e+01      
005000    3.2196e-05    2.9981e-05     3.0064e-08     7.3683e+01      
006000    1.2767e-05    1.0870e-05     2.4774e-08     7.6600e+01      
007000    7.1767e-06    6.0462e-06     1.4405e-08     7.8484e+01      
008000    3.7502e-06    3.0806e-06     8.4169e-09     7.9552e+01      
009000    3.2274e-06    2.7422e-06     6.0495e-09     8.0209e+01      
010000    2.2233e-06    1.8582e-06     4.5214e-09     8.0747e+01      
011000    2.5717e-06    2.2229e-06     4.2962e-09     8.1198e+01      
012000    1.8486e-06    1.5490e-06     3.6713e-09     8.1603e+01      
013000    1.6693e-06    1.4056e-06     3.2176e-09     8.1951e+01      
014000    1.2195e-06    1.0223e-06     2.3976e-09     8.2242e+01      
015000    9.8969e-07    8.5324e-07     1.6548e-09     8.2453e+01      
016000    1.6433e-06    1.5118e-06     1.5914e-09     8.2633e+01      
017000    1.0938e-06    9.7249e-07     1.4660e-09     8.2782e+01      
018000    7.6414e-07    6.7080e-07     1.1257e-09     8.2913e+01      
019000    7.6313e-07    6.9519e-07     8.1849e-10     8.3007e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 83
err= 0.1585003
time used =  1466.1014833450317


==> parabolic_edge1_sin2x_50.txt <==
Graph: edge1
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    5.2482e-02    5.2482e-02     8.1673e-11     1.0000e+00      
001000    1.9161e-04    1.8916e-04     1.0886e-07     2.2467e+01      
002000    1.6343e-05    1.3538e-05     8.7120e-08     3.2210e+01      
003000    7.4877e-06    5.4955e-06     5.1074e-08     3.9010e+01      
004000    5.2037e-06    4.0023e-06     2.8116e-08     4.2733e+01      
005000    2.6490e-06    1.9733e-06     1.4994e-08     4.5066e+01      
006000    1.6382e-06    1.2615e-06     8.1686e-09     4.6118e+01      
007000    1.3639e-06    1.0898e-06     5.8588e-09     4.6794e+01      
008000    7.4242e-07    6.0913e-07     2.8240e-09     4.7199e+01      
009000    6.3414e-07    5.3454e-07     2.1001e-09     4.7425e+01      
010000    3.9525e-07    3.2139e-07     1.5514e-09     4.7609e+01      
011000    4.1157e-07    3.3844e-07     1.5309e-09     4.7769e+01      
012000    3.0754e-07    2.4904e-07     1.2211e-09     4.7907e+01      
013000    2.9430e-07    2.3696e-07     1.1937e-09     4.8035e+01      
014000    2.8435e-07    2.3607e-07     1.0028e-09     4.8147e+01      
015000    1.9323e-07    1.5832e-07     7.2375e-10     4.8234e+01      
016000    1.8936e-07    1.5415e-07     7.2872e-10     4.8316e+01      
017000    2.5205e-07    2.1019e-07     8.6488e-10     4.8399e+01      
018000    1.7820e-07    1.4529e-07     6.7906e-10     4.8474e+01      
019000    1.9466e-07    1.6624e-07     5.8570e-10     4.8533e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 48
err= 0.20651469
time used =  1331.5187661647797


==> parabolic_edge5_relu_25.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.4115e-01    4.4115e-01     1.9844e-10     1.0000e+00      
001000    1.4584e-01    1.4582e-01     3.4311e-07     4.2742e+01      
002000    1.4465e-01    1.4464e-01     2.4379e-07     7.3569e+01      
003000    1.4794e-01    1.4792e-01     2.5038e-07     9.8378e+01      
004000    1.4157e-01    1.4154e-01     2.4551e-07     1.2281e+02      
005000    1.2901e-01    1.2895e-01     4.1301e-07     1.6304e+02      
006000    1.1828e-01    1.1822e-01     2.9570e-07     1.9720e+02      
007000    1.1357e-01    1.1351e-01     2.3097e-07     2.2573e+02      
008000    1.0925e-01    1.0918e-01     2.9808e-07     2.5397e+02      
009000    1.1924e-01    1.1916e-01     2.5544e-07     2.7984e+02      
010000    9.7705e-02    9.7590e-02     3.6990e-07     3.0979e+02      
011000    1.1863e-01    1.1851e-01     3.2823e-07     3.4665e+02      
012000    1.0087e-01    1.0075e-01     3.1141e-07     3.8235e+02      
013000    9.6258e-02    9.6111e-02     3.5223e-07     4.1592e+02      
014000    9.6624e-02    9.6487e-02     3.0566e-07     4.4651e+02      
015000    1.0196e-01    1.0180e-01     3.4584e-07     4.7909e+02      
016000    9.3926e-02    9.3763e-02     3.2019e-07     5.1115e+02      
017000    9.4426e-02    9.4282e-02     2.6570e-07     5.4045e+02      
018000    1.0159e-01    1.0141e-01     3.1868e-07     5.7123e+02      
019000    1.0407e-01    1.0388e-01     3.2136e-07     6.0270e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 635
err= 9.005926
time used =  1108.966260433197


==> parabolic_edge5_relu_50.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  relu activation function
   step    Total loss    Edge Loss    Node loss    
000000    6.5015e-02    6.5015e-02     1.9789e-10     1.0000e+00      
001000    3.0246e-02    3.0229e-02     4.3076e-07     3.8575e+01      
002000    2.6859e-02    2.6839e-02     2.6940e-07     7.5408e+01      
003000    2.3569e-02    2.3544e-02     2.4817e-07     9.9744e+01      
004000    1.5974e-02    1.5965e-02     7.2053e-08     1.1620e+02      
005000    1.3100e-02    1.3097e-02     2.2189e-08     1.1950e+02      
006000    1.0296e-02    1.0293e-02     2.6217e-08     1.2212e+02      
007000    1.2298e-02    1.2295e-02     2.8303e-08     1.2481e+02      
008000    1.0935e-02    1.0932e-02     2.5002e-08     1.2707e+02      
009000    1.1921e-02    1.1918e-02     1.9885e-08     1.2921e+02      
010000    9.8676e-03    9.8652e-03     1.8313e-08     1.3113e+02      
011000    1.4690e-02    1.4688e-02     1.7511e-08     1.3280e+02      
012000    1.0626e-02    1.0623e-02     1.9743e-08     1.3469e+02      
013000    9.1017e-03    9.0995e-03     1.6076e-08     1.3642e+02      
014000    1.0340e-02    1.0338e-02     1.7115e-08     1.3814e+02      
015000    1.1073e-02    1.1071e-02     1.3560e-08     1.3964e+02      
016000    9.5342e-03    9.5324e-03     1.2732e-08     1.4125e+02      
017000    1.1692e-02    1.1690e-02     1.2894e-08     1.4260e+02      
018000    1.1124e-02    1.1121e-02     1.7143e-08     1.4430e+02      
019000    1.0900e-02    1.0898e-02     1.3638e-08     1.4556e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 146
err= 5.541436
time used =  1111.439771413803


==> parabolic_edge5_sigmoid_25.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2692e-01    4.2692e-01     2.1663e-10     1.0000e+00      
001000    1.8492e-01    1.8491e-01     4.1916e-07     1.7806e+01      
002000    1.5570e-01    1.5564e-01     7.1300e-07     8.1528e+01      
003000    1.5787e-01    1.5779e-01     5.6067e-07     1.4934e+02      
004000    1.5089e-01    1.5079e-01     5.2642e-07     2.0346e+02      
005000    1.5399e-01    1.5386e-01     5.1736e-07     2.5861e+02      
006000    1.6088e-01    1.6071e-01     5.3939e-07     3.1255e+02      
007000    1.5732e-01    1.5713e-01     5.2532e-07     3.6558e+02      
008000    1.5114e-01    1.5091e-01     5.4995e-07     4.1933e+02      
009000    1.5536e-01    1.5509e-01     5.6476e-07     4.7425e+02      
010000    1.3690e-01    1.3666e-01     4.6183e-07     5.2128e+02      
011000    1.4447e-01    1.4427e-01     3.5412e-07     5.6469e+02      
012000    1.2925e-01    1.2905e-01     3.2091e-07     5.9884e+02      
013000    1.2159e-01    1.2139e-01     3.2212e-07     6.3163e+02      
014000    1.1934e-01    1.1915e-01     3.0058e-07     6.6261e+02      
015000    1.2345e-01    1.2324e-01     2.9093e-07     6.9165e+02      
016000    1.1131e-01    1.1110e-01     2.8301e-07     7.1909e+02      
017000    1.1225e-01    1.1207e-01     2.4615e-07     7.4716e+02      
018000    1.1471e-01    1.1451e-01     2.6718e-07     7.7368e+02      
019000    1.1402e-01    1.1383e-01     2.3956e-07     7.9914e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 821
err= 9.261645
time used =  1179.2186994552612


==> parabolic_edge5_sigmoid_50.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sigmoid activation function
   step    Total loss    Edge Loss    Node loss    
000000    6.4904e-02    6.4904e-02     6.2729e-11     1.0000e+00      
001000    3.9853e-02    3.9822e-02     6.9853e-07     4.4913e+01      
002000    3.1671e-02    3.1606e-02     5.9592e-07     1.0856e+02      
003000    3.1835e-02    3.1741e-02     5.5561e-07     1.6823e+02      
004000    3.1413e-02    3.1290e-02     5.4940e-07     2.2459e+02      
005000    3.1187e-02    3.1053e-02     4.8303e-07     2.7834e+02      
006000    3.0998e-02    3.0860e-02     4.2329e-07     3.2425e+02      
007000    2.5234e-02    2.5129e-02     2.8902e-07     3.6177e+02      
008000    2.2820e-02    2.2691e-02     3.2553e-07     3.9638e+02      
009000    2.1295e-02    2.1147e-02     3.4298e-07     4.3135e+02      
010000    1.9244e-02    1.9087e-02     3.3757e-07     4.6473e+02      
011000    2.3454e-02    2.3300e-02     3.0838e-07     4.9842e+02      
012000    1.9731e-02    1.9582e-02     2.8030e-07     5.3098e+02      
013000    1.7572e-02    1.7385e-02     3.3325e-07     5.6216e+02      
014000    1.6568e-02    1.6402e-02     2.8101e-07     5.9070e+02      
015000    1.5517e-02    1.5344e-02     2.7931e-07     6.1858e+02      
016000    1.3281e-02    1.3127e-02     2.3937e-07     6.4248e+02      
017000    1.0152e-02    1.0050e-02     1.5476e-07     6.6253e+02      
018000    9.4745e-03    9.4062e-03     1.0109e-07     6.7544e+02      
019000    8.0360e-03    7.9878e-03     7.0561e-08     6.8412e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 689
err= 4.8648353
time used =  1171.5451838970184


==> parabolic_edge5_sin2_25.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.2979e-01    4.2979e-01     6.1185e-11     1.0000e+00      
001000    1.7701e-01    1.7700e-01     2.6394e-07     1.5229e+01      
002000    6.0397e-02    6.0394e-02     1.1094e-07     3.2369e+01      
003000    1.3256e-02    1.3251e-02     1.2440e-07     4.3496e+01      
004000    3.2666e-03    3.2592e-03     1.3017e-07     5.6898e+01      
005000    1.9950e-03    1.9882e-03     9.9984e-08     6.8036e+01      
006000    1.5761e-03    1.5695e-03     8.5105e-08     7.8085e+01      
007000    1.4001e-03    1.3947e-03     6.2840e-08     8.5585e+01      
008000    1.0820e-03    1.0783e-03     4.0848e-08     9.0778e+01      
009000    9.5286e-04    9.5046e-04     2.5542e-08     9.4072e+01      
010000    8.0518e-04    8.0385e-04     1.3781e-08     9.6159e+01      
011000    6.5267e-04    6.5213e-04     5.4903e-09     9.7092e+01      
012000    4.8958e-04    4.8940e-04     1.8462e-09     9.7422e+01      
013000    3.3463e-04    3.3421e-04     4.3029e-09     9.7721e+01      
014000    2.8861e-04    2.8811e-04     5.0680e-09     9.8135e+01      
015000    2.2093e-04    2.2044e-04     4.9380e-09     9.8648e+01      
016000    4.5558e-05    4.4868e-05     6.9477e-09     9.9376e+01      
017000    3.4386e-05    3.3944e-05     4.4286e-09     9.9940e+01      
018000    2.7325e-05    2.7079e-05     2.4472e-09     1.0033e+02      
019000    1.9075e-05    1.8961e-05     1.1306e-09     1.0048e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 100
err= 0.6545517
time used =  1482.0174572467804


==> parabolic_edge5_sin2_50.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    6.4599e-02    6.4599e-02     3.9505e-11     1.0000e+00      
001000    2.6233e-02    2.6233e-02     1.3543e-08     2.6244e+01      
002000    2.2994e-03    2.2958e-03     9.0488e-08     4.0198e+01      
003000    2.4732e-04    2.4683e-04     1.1418e-08     4.3618e+01      
004000    2.9283e-05    2.9033e-05     5.6446e-09     4.4346e+01      
005000    7.1616e-06    7.0470e-06     2.5606e-09     4.4750e+01      
006000    2.9692e-06    2.9137e-06     1.2361e-09     4.4938e+01      
007000    1.4839e-06    1.4561e-06     6.1879e-10     4.5019e+01      
008000    1.1080e-06    1.0952e-06     2.8404e-10     4.5062e+01      
009000    6.5129e-07    6.4073e-07     2.3422e-10     4.5090e+01      
010000    4.5145e-07    4.4461e-07     1.5162e-10     4.5110e+01      
011000    3.7169e-07    3.6641e-07     1.1705e-10     4.5123e+01      
012000    3.1796e-07    3.1333e-07     1.0254e-10     4.5135e+01      
013000    2.8303e-07    2.7898e-07     8.9617e-11     4.5144e+01      
014000    2.2755e-07    2.2439e-07     7.0061e-11     4.5152e+01      
015000    2.0326e-07    2.0010e-07     7.0102e-11     4.5159e+01      
016000    1.8758e-07    1.8485e-07     6.0576e-11     4.5165e+01      
017000    1.7700e-07    1.7462e-07     5.2728e-11     4.5171e+01      
018000    1.5787e-07    1.5573e-07     4.7267e-11     4.5176e+01      
019000    2.9451e-07    2.9242e-07     4.6431e-11     4.5181e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 45
err= 0.21506324
time used =  1370.9762511253357


==> parabolic_edge5_sin2x_25.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 25 25  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.4496e-01    4.4496e-01     4.6796e-10     1.0000e+00      
001000    1.5425e-01    1.5424e-01     4.4734e-07     4.2536e+01      
002000    1.4920e-01    1.4915e-01     4.9716e-07     9.3145e+01      
003000    8.1913e-02    8.1887e-02     2.0226e-07     1.3057e+02      
004000    2.9519e-02    2.9512e-02     5.1465e-08     1.3947e+02      
005000    1.0356e-02    1.0351e-02     3.4163e-08     1.4398e+02      
006000    3.6233e-03    3.6187e-03     3.1295e-08     1.4733e+02      
007000    1.2078e-03    1.2043e-03     2.3335e-08     1.5017e+02      
008000    3.7029e-04    3.6693e-04     2.1988e-08     1.5251e+02      
009000    1.3671e-04    1.3506e-04     1.0658e-08     1.5421e+02      
010000    7.1393e-05    7.0518e-05     5.6497e-09     1.5497e+02      
011000    4.8137e-05    4.7313e-05     5.2993e-09     1.5550e+02      
012000    4.9954e-05    4.9328e-05     4.0139e-09     1.5597e+02      
013000    2.4048e-05    2.3457e-05     3.7772e-09     1.5638e+02      
014000    3.2259e-05    3.1787e-05     3.0116e-09     1.5671e+02      
015000    1.5118e-05    1.4673e-05     2.8342e-09     1.5701e+02      
016000    1.2486e-05    1.2106e-05     2.4196e-09     1.5727e+02      
017000    1.3715e-05    1.3389e-05     2.0701e-09     1.5749e+02      
018000    1.0351e-05    1.0057e-05     1.8625e-09     1.5770e+02      
019000    9.4702e-06    9.2093e-06     1.6527e-09     1.5788e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 158
err= 0.67964995
time used =  1411.707377910614


==> parabolic_edge5_sin2x_50.txt <==
Graph: edge5
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x)+x activation function
   step    Total loss    Edge Loss    Node loss    
000000    6.5710e-02    6.5710e-02     2.7650e-09     1.0003e+00      
001000    3.2127e-02    3.2104e-02     4.7900e-07     4.6123e+01      
002000    4.2920e-03    4.2818e-03     1.2212e-07     8.3374e+01      
003000    4.2976e-04    4.2854e-04     1.3993e-08     8.7248e+01      
004000    9.1410e-05    9.0777e-05     7.1728e-09     8.8278e+01      
005000    3.8397e-05    3.8013e-05     4.3215e-09     8.8817e+01      
006000    1.5687e-05    1.5310e-05     4.2287e-09     8.9251e+01      
007000    8.2087e-06    7.8897e-06     3.5586e-09     8.9628e+01      
008000    5.3413e-06    5.1138e-06     2.5292e-09     8.9936e+01      
009000    3.8166e-06    3.6415e-06     1.9413e-09     9.0170e+01      
010000    3.1286e-06    2.9970e-06     1.4560e-09     9.0350e+01      
011000    2.2263e-06    2.1345e-06     1.0138e-09     9.0478e+01      
012000    1.9471e-06    1.8756e-06     7.8955e-10     9.0574e+01      
013000    1.8571e-06    1.7943e-06     6.9230e-10     9.0654e+01      
014000    3.0601e-05    3.0518e-05     9.1241e-10     9.0718e+01      
015000    1.5652e-06    1.5238e-06     4.5625e-10     9.0775e+01      
016000    1.3639e-06    1.3280e-06     3.9561e-10     9.0818e+01      
017000    1.3878e-06    1.3534e-06     3.7895e-10     9.0886e+01      
018000    1.2020e-06    1.1727e-06     3.2197e-10     9.0921e+01      
019000    1.1800e-06    1.1522e-06     3.0653e-10     9.0957e+01      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 90
err= 0.40537405
time used =  1398.1217381954193


==> parabolic_general_sin2_50.txt <==
Graph: General
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.8622e-01    4.8622e-01     1.4693e-09     1.0001e+00      
001000    9.7527e-02    9.7157e-02     1.3960e-06     2.6537e+02      
002000    8.5319e-03    8.4931e-03     1.2610e-07     3.0834e+02      
003000    1.0383e-03    1.0276e-03     3.3971e-08     3.1451e+02      
004000    2.9965e-04    2.9427e-04     1.6977e-08     3.1704e+02      
005000    1.5719e-04    1.5284e-04     1.3626e-08     3.1858e+02      
006000    9.1741e-05    8.9567e-05     6.8027e-09     3.1961e+02      
007000    4.7724e-05    4.6722e-05     3.1298e-09     3.2015e+02      
008000    2.3661e-05    2.3188e-05     1.4766e-09     3.2040e+02      
009000    1.5628e-05    1.5225e-05     1.2563e-09     3.2053e+02      
010000    1.0927e-05    1.0658e-05     8.3905e-10     3.2065e+02      
011000    9.0956e-06    8.8307e-06     8.2571e-10     3.2075e+02      
012000    7.0270e-06    6.8226e-06     6.3685e-10     3.2084e+02      
013000    6.4755e-06    6.3056e-06     5.2930e-10     3.2092e+02      
014000    8.5015e-06    8.3136e-06     5.8542e-10     3.2099e+02      
015000    8.3275e-06    8.1715e-06     4.8590e-10     3.2104e+02      
016000    1.0417e-05    1.0280e-05     4.2642e-10     3.2110e+02      
017000    4.0513e-06    3.9461e-06     3.2753e-10     3.2115e+02      
018000    5.9758e-06    5.8122e-06     5.0950e-10     3.2121e+02      
019000    3.5045e-06    3.4182e-06     2.6863e-10     3.2126e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 321
err= 0.23236705
time used =  26265.86154294014


==> parabolic_lasso_sin2_50.txt <==
Graph: lasso
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.8024e-01    1.8024e-01     6.3950e-12     1.0000e+00      
001000    5.0377e-02    5.0259e-02     1.0957e-06     1.0761e+02      
002000    4.6647e-03    4.6514e-03     9.1184e-08     1.4611e+02      
003000    8.1692e-04    8.1192e-04     3.2966e-08     1.5142e+02      
004000    1.2960e-04    1.2863e-04     6.3766e-09     1.5274e+02      
005000    4.3295e-05    4.2883e-05     2.6878e-09     1.5315e+02      
006000    1.9090e-05    1.8837e-05     1.6494e-09     1.5336e+02      
007000    9.9047e-06    9.7385e-06     1.0833e-09     1.5350e+02      
008000    5.9518e-06    5.8334e-06     7.7032e-10     1.5360e+02      
009000    4.4176e-06    4.3311e-06     5.6294e-10     1.5367e+02      
010000    3.0600e-06    3.0012e-06     3.8244e-10     1.5372e+02      
011000    2.5588e-06    2.5103e-06     3.1529e-10     1.5376e+02      
012000    2.4347e-06    2.3966e-06     2.4816e-10     1.5379e+02      
013000    1.6760e-06    1.6428e-06     2.1606e-10     1.5382e+02      
014000    1.4577e-06    1.4293e-06     1.8473e-10     1.5384e+02      
015000    1.4070e-06    1.3810e-06     1.6910e-10     1.5386e+02      
016000    1.0819e-06    1.0585e-06     1.5236e-10     1.5388e+02      
017000    9.7808e-07    9.5700e-07     1.3700e-10     1.5389e+02      
018000    9.1154e-07    8.9264e-07     1.2280e-10     1.5391e+02      
019000    9.2698e-07    9.0914e-07     1.1591e-10     1.5392e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 153
err= 0.22301729
time used =  8266.046946763992


==> parabolic_star_3edges_sin2_50.txt <==
Graph: Star_3Edges
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.8005e-01    1.8005e-01     1.7452e-13     1.0000e+00      
001000    5.3157e-02    5.3035e-02     8.5613e-07     1.4278e+02      
002000    1.0360e-02    1.0322e-02     2.0141e-07     1.8948e+02      
003000    1.5545e-03    1.5494e-03     2.5655e-08     1.9874e+02      
004000    1.9186e-04    1.9038e-04     7.3831e-09     1.9984e+02      
005000    6.0362e-05    5.9424e-05     4.6807e-09     2.0051e+02      
006000    2.4397e-05    2.3807e-05     2.9371e-09     2.0090e+02      
007000    1.1836e-05    1.1545e-05     1.4467e-09     2.0110e+02      
008000    6.6632e-06    6.4583e-06     1.0182e-09     2.0122e+02      
009000    4.5960e-06    4.4229e-06     8.5991e-10     2.0131e+02      
010000    4.3551e-06    4.2217e-06     6.6273e-10     2.0138e+02      
011000    2.7182e-06    2.6161e-06     5.0674e-10     2.0144e+02      
012000    2.2198e-06    2.1501e-06     3.4627e-10     2.0149e+02      
013000    2.0132e-06    1.9505e-06     3.1112e-10     2.0152e+02      
014000    1.6795e-06    1.6129e-06     3.3009e-10     2.0156e+02      
015000    3.9809e-06    3.9292e-06     2.5644e-10     2.0159e+02      
016000    2.6499e-06    2.5952e-06     2.7127e-10     2.0162e+02      
017000    1.9104e-06    1.8527e-06     2.8614e-10     2.0164e+02      
018000    1.1180e-06    1.0722e-06     2.2716e-10     2.0167e+02      
019000    1.1145e-06    1.0607e-06     2.6663e-10     2.0169e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 201
err= 0.23542209
time used =  7088.540591716766


==> parabolic_star_5edges_sin2_50.txt <==
Graph: Star_5Edges
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    3.0274e-01    3.0274e-01     1.4985e-10     1.0000e+00      
001000    7.8113e-02    7.7888e-02     1.2698e-06     1.7675e+02      
002000    3.9137e-03    3.9010e-03     5.6208e-08     2.2545e+02      
003000    8.3085e-04    8.2771e-04     1.3702e-08     2.2870e+02      
004000    1.7067e-04    1.6961e-04     4.6341e-09     2.2956e+02      
005000    8.2881e-05    8.1888e-05     4.3160e-09     2.3002e+02      
006000    5.4642e-05    5.3781e-05     3.7354e-09     2.3039e+02      
007000    3.1449e-05    3.0924e-05     2.2784e-09     2.3074e+02      
008000    2.3247e-05    2.2789e-05     1.9807e-09     2.3096e+02      
009000    2.0366e-05    2.0075e-05     1.2594e-09     2.3114e+02      
010000    6.1654e-06    5.9964e-06     7.3114e-10     2.3124e+02      
011000    4.2040e-06    4.0890e-06     4.9713e-10     2.3131e+02      
012000    2.8392e-06    2.7472e-06     3.9736e-10     2.3136e+02      
013000    2.7257e-06    2.6478e-06     3.3665e-10     2.3140e+02      
014000    7.9336e-06    7.8552e-06     3.3881e-10     2.3144e+02      
015000    1.9813e-06    1.9152e-06     2.8575e-10     2.3147e+02      
016000    1.6705e-06    1.6201e-06     2.1754e-10     2.3151e+02      
017000    5.6552e-06    5.6017e-06     2.3077e-10     2.3153e+02      
018000    1.3742e-06    1.3328e-06     1.7890e-10     2.3155e+02      
019000    1.3222e-06    1.2869e-06     1.5220e-10     2.3157e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 231
err= 0.24717796
time used =  14098.812489748001


==> parabolic_star_7edges_sin2_25.txt <==
Graph: Star_7Edges
N= 100
niters= 20000
lr= 0.001
layers= [ 2 50 50  1]
freqeuncy= 1
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    4.3448e-01    4.3448e-01     4.5771e-13     1.0000e+00      
001000    1.1068e-01    1.1032e-01     1.3804e-06     2.5983e+02      
002000    1.0488e-02    1.0412e-02     2.2652e-07     3.3215e+02      
003000    1.5157e-03    1.5005e-03     4.4297e-08     3.4286e+02      
004000    2.2573e-04    2.1990e-04     1.6879e-08     3.4539e+02      
005000    1.0547e-04    1.0167e-04     1.0968e-08     3.4676e+02      
006000    6.1584e-05    5.8565e-05     8.6792e-09     3.4778e+02      
007000    4.4528e-05    4.2024e-05     7.1831e-09     3.4858e+02      
008000    2.9138e-05    2.7215e-05     5.5087e-09     3.4920e+02      
009000    1.6009e-05    1.4950e-05     3.0268e-09     3.4964e+02      
010000    8.3646e-06    7.8649e-06     1.4282e-09     3.4986e+02      
011000    6.0452e-06    5.6811e-06     1.0403e-09     3.4999e+02      
012000    5.4355e-06    5.1376e-06     8.5092e-10     3.5009e+02      
013000    5.0618e-06    4.8097e-06     7.1979e-10     3.5017e+02      
014000    3.5491e-06    3.3257e-06     6.3787e-10     3.5024e+02      
015000    2.9733e-06    2.8126e-06     4.5877e-10     3.5029e+02      
016000    6.1941e-06    5.7240e-06     1.3417e-09     3.5035e+02      
017000    2.2615e-06    2.1511e-06     3.1521e-10     3.5040e+02      
018000    2.2430e-06    2.1332e-06     3.1334e-10     3.5045e+02      
019000    1.9763e-06    1.8759e-06     2.8648e-10     3.5049e+02      
frequency= 1
Amp= 30
lambda initial value 1
Lambda ascending rate= 100000
final lambda= 350
err= 0.2133489
time used =  23256.921431303024


==> star_3edges_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    1.2540e+00    1.2539e+00     4.0379e-05     1.0404e+00      
001000    6.8152e-04    6.8131e-04     4.5471e-09     4.7326e+01      
002000    1.8226e-04    1.7808e-04     8.8023e-08     4.7512e+01      
003000    7.1970e-05    7.1864e-05     2.2184e-09     4.7721e+01      
004000    4.7898e-05    4.1907e-05     1.2495e-07     4.7948e+01      
005000    2.0582e-05    2.0579e-05     4.9371e-11     4.8148e+01      
006000    1.4059e-05    1.3985e-05     1.5394e-09     4.8382e+01      
007000    9.6736e-06    9.6719e-06     3.4255e-11     4.8601e+01      
008000    7.1551e-06    7.1479e-06     1.4627e-10     4.8834e+01      
009000    5.9153e-05    2.1127e-05     7.7528e-07     4.9049e+01      
010000    4.4627e-06    4.4549e-06     1.5916e-10     4.9258e+01      
011000    6.3955e-06    4.2503e-06     4.3344e-08     4.9492e+01      
012000    3.0153e-06    3.0153e-06     5.7127e-13     4.9691e+01      
013000    3.5146e-06    2.8314e-06     1.3685e-08     4.9925e+01      
014000    2.3778e-06    2.3778e-06     4.2857e-13     5.0117e+01      
015000    2.1010e-06    2.1009e-06     1.6000e-12     5.0332e+01      
016000    2.8928e-04    7.9051e-05     4.1586e-06     5.0557e+01      
017000    1.7569e-06    1.7569e-06     1.4483e-12     5.0757e+01      
018000    1.9415e-05    1.1798e-05     1.4937e-07     5.0999e+01      
019000    1.4563e-06    1.4561e-06     3.6226e-12     5.1185e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 51
err_ sin²(x) = 0.0007738318
time used =  2920.285058259964


==> star_3edges_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    2.0858e+00    2.0853e+00     5.5493e-04     1.5549e+00      
001000    2.8230e-03    2.8221e-03     1.4679e-08     5.8959e+01      
002000    2.8737e-04    2.7618e-04     1.8478e-07     6.0567e+01      
003000    9.4036e-05    9.3992e-05     7.0930e-10     6.2334e+01      
004000    1.3088e-03    1.0003e-04     1.8820e-05     6.4247e+01      
005000    1.0673e-04    4.1982e-05     9.8295e-07     6.5867e+01      
006000    2.4373e-05    2.4363e-05     1.4097e-10     6.7729e+01      
007000    2.1011e-05    1.8682e-05     3.3586e-08     6.9339e+01      
008000    1.5531e-05    1.4788e-05     1.0450e-08     7.1048e+01      
009000    1.3875e-05    1.3257e-05     8.5271e-09     7.2508e+01      
010000    5.2208e-04    5.2163e-05     6.3330e-06     7.4207e+01      
011000    2.7302e-05    1.5068e-05     1.6157e-07     7.5723e+01      
012000    9.0508e-06    8.0540e-06     1.2899e-08     7.7283e+01      
013000    7.1805e-06    7.1725e-06     1.0169e-10     7.8697e+01      
014000    9.8572e-06    6.4876e-06     4.2006e-08     8.0218e+01      
015000    3.3139e-05    8.2907e-06     3.0401e-07     8.1735e+01      
016000    6.0313e-06    5.5713e-06     5.5364e-09     8.3087e+01      
017000    5.1210e-06    5.0858e-06     4.1635e-10     8.4421e+01      
018000    4.7712e-06    4.7704e-06     8.3459e-12     8.5795e+01      
019000    3.2854e-04    2.3765e-05     3.4902e-06     8.7326e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 88
err_ sin²(x) = 0.00033130258
time used =  5137.740807533264


==> star_5edges_sin2.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    2.0852e+00    2.0846e+00     6.5908e-04     1.6591e+00      
001000    4.6890e-03    4.6865e-03     4.9210e-08     5.1471e+01      
002000    1.4439e-03    1.1039e-03     6.3289e-06     5.3727e+01      
003000    2.7612e-04    2.7603e-04     1.6504e-09     5.6401e+01      
004000    1.2768e-04    1.2758e-04     1.7896e-09     5.8958e+01      
005000    2.2893e-04    1.2428e-04     1.7143e-06     6.1043e+01      
006000    9.8837e-05    9.2234e-05     1.0427e-07     6.3331e+01      
007000    1.1629e-04    6.5237e-05     7.7795e-07     6.5626e+01      
008000    5.5487e-05    5.3552e-05     2.8520e-08     6.7824e+01      
009000    4.6557e-05    4.5767e-05     1.1303e-08     6.9907e+01      
010000    5.8282e-05    4.5939e-05     1.7187e-07     7.1813e+01      
011000    1.2909e-04    4.5589e-05     1.1332e-06     7.3683e+01      
012000    6.3120e-05    4.7335e-05     2.0882e-07     7.5588e+01      
013000    2.9417e-05    2.9303e-05     1.4726e-09     7.7386e+01      
014000    2.6947e-05    2.6932e-05     1.8507e-10     7.9205e+01      
015000    2.3562e-05    2.3524e-05     4.6990e-10     8.0976e+01      
016000    7.1852e-05    6.2273e-05     1.1599e-07     8.2585e+01      
017000    2.0979e-05    1.9345e-05     1.9387e-08     8.4295e+01      
018000    1.7160e-05    1.7114e-05     5.3279e-10     8.5945e+01      
019000    1.6835e-05    1.5149e-05     1.9266e-08     8.7534e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 89
err_ sin²(x) = 0.0007311273
time used =  5085.611211538315


==> star_5edges_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    2.0863e+00    2.0858e+00     5.4092e-04     1.5409e+00      
001000    5.8060e-03    5.8047e-03     2.0504e-08     6.3246e+01      
002000    1.8398e-04    1.8394e-04     6.7586e-10     6.3820e+01      
003000    7.6153e-05    7.4920e-05     1.9159e-08     6.4392e+01      
004000    4.0315e-05    3.7256e-05     4.7017e-08     6.5062e+01      
005000    2.9098e-05    2.6810e-05     3.4827e-08     6.5686e+01      
006000    1.9731e-05    1.9484e-05     3.7363e-09     6.6197e+01      
007000    1.8045e-05    1.5596e-05     3.6617e-08     6.6894e+01      
008000    1.2837e-05    1.2798e-05     5.8555e-10     6.7429e+01      
009000    1.1249e-05    1.1249e-05     1.4852e-12     6.8063e+01      
010000    1.0039e-05    1.0020e-05     2.7153e-10     6.8672e+01      
011000    9.7120e-06    9.2612e-06     6.5092e-09     6.9262e+01      
012000    1.6040e-04    1.2303e-05     2.1198e-06     6.9862e+01      
013000    1.0413e-05    7.9544e-06     3.4903e-08     7.0438e+01      
014000    1.3334e-05    1.2518e-05     1.1486e-08     7.1024e+01      
015000    7.2382e-06    7.1507e-06     1.2233e-09     7.1578e+01      
016000    8.9143e-06    7.5941e-06     1.8309e-08     7.2103e+01      
017000    2.1537e-05    7.6328e-06     1.9107e-07     7.2768e+01      
018000    1.3748e-05    1.2980e-05     1.0482e-08     7.3266e+01      
019000    6.3324e-06    6.0203e-06     4.2241e-09     7.3906e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 74
err_ sin²(x) = 0.00019798687
time used =  4885.698605298996


==> star_7edges_sin2_25.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 25 25  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    2.9400e+00    2.9398e+00     1.6078e-04     1.1608e+00      
001000    2.6803e-03    2.6299e-03     6.2947e-07     8.0184e+01      
002000    4.4812e-04    4.4785e-04     3.3425e-09     8.1129e+01      
003000    2.4301e-04    2.4154e-04     1.7902e-08     8.2103e+01      
004000    1.5848e-04    1.5848e-04     3.6527e-11     8.3231e+01      
005000    1.5845e-04    1.2174e-04     4.3505e-07     8.4392e+01      
006000    9.5631e-05    9.5630e-05     1.0226e-11     8.5419e+01      
007000    8.3835e-05    7.8747e-05     5.8822e-08     8.6494e+01      
008000    7.2991e-04    9.1932e-05     7.2839e-06     8.7594e+01      
009000    5.8154e-05    5.8065e-05     1.0027e-09     8.8660e+01      
010000    5.5032e-05    5.4367e-05     7.4212e-09     8.9607e+01      
011000    5.9271e-05    5.5153e-05     4.5435e-08     9.0633e+01      
012000    4.9363e-05    4.3185e-05     6.7329e-08     9.1757e+01      
013000    3.7832e-05    3.7209e-05     6.7076e-09     9.2861e+01      
014000    3.3519e-05    3.3503e-05     1.7205e-10     9.3812e+01      
015000    3.1006e-05    3.0917e-05     9.4131e-10     9.4832e+01      
016000    1.7220e-04    3.3490e-05     1.4458e-06     9.5941e+01      
017000    2.6891e-05    2.6855e-05     3.7229e-10     9.6842e+01      
018000    2.5504e-05    2.5483e-05     2.1542e-10     9.7832e+01      
019000    2.6079e-05    2.3614e-05     2.4940e-08     9.8828e+01      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 99
err_ sin²(x) = 0.00093295856
time used =  7093.748151779175


==> star_7edges_sin2_50.txt <==
device: cuda
N= 2000
niters= 20000
lr= 0.001
layers= [ 1 50 50  1]
training model with  sin²(x) activation function
   step    Total loss    Edge Loss    Node loss    
000000    2.9399e+00    2.9397e+00     1.2296e-04     1.1230e+00      
001000    9.8940e-04    9.8758e-04     2.7247e-08     6.6471e+01      
002000    6.9660e-04    4.0027e-04     4.3136e-06     6.8700e+01      
003000    2.2851e-04    2.2772e-04     1.1044e-08     7.0843e+01      
004000    1.7004e-04    1.5247e-04     2.4178e-07     7.2677e+01      
005000    1.0523e-04    1.0517e-04     8.2243e-10     7.4928e+01      
006000    7.3650e-05    7.3149e-05     6.5062e-09     7.7058e+01      
007000    5.5265e-05    5.5264e-05     1.7626e-11     7.9022e+01      
008000    3.9713e-04    7.1723e-05     4.0107e-06     8.1140e+01      
009000    3.3665e-05    3.3272e-05     4.7331e-09     8.2885e+01      
010000    7.6209e-05    3.4221e-05     4.9434e-07     8.4937e+01      
011000    2.5916e-05    2.3551e-05     2.7227e-08     8.6852e+01      
012000    3.7587e-05    2.1084e-05     1.8584e-07     8.8799e+01      
013000    2.3723e-03    2.0052e-04     2.4009e-05     9.0480e+01      
014000    2.1445e-05    1.7573e-05     4.1864e-08     9.2495e+01      
015000    1.7615e-05    1.5050e-05     2.7175e-08     9.4407e+01      
016000    3.9000e-05    1.6224e-05     2.3708e-07     9.6069e+01      
017000    1.5993e-04    2.4295e-05     1.3860e-06     9.7863e+01      
018000    1.0635e-03    5.2970e-05     1.0162e-05     9.9452e+01      
019000    3.4622e-04    2.0499e-05     3.2121e-06     1.0141e+02      
frequency= 1
lambda initial value 1
Lambda ascending rate= 1000
sin²(x)  final lambda= 103
err_ sin²(x) = 0.0018375114
time used =  8060.210773468018

